Dynamic Critical Behavior of the Chayes-Machta Algorithm for the Random-Cluster Model. I. Two Dimensions

We study, via Monte Carlo simulation, the dynamic critical behavior of the Chayes-Machta dynamics for the Fortuin-Kasteleyn random-cluster model, which generalizes the Swendsen-Wang dynamics for the q-state Potts ferromagnet to non-integer q \ge 1. We consider spatial dimension d=2 and 1.25 \le q \le 4 in steps of 0.25, on lattices up to 1024^2, and obtain estimates for the dynamic critical exponent z_{CM}. We present evidence that when 1 \le q \lesssim 1.95 the Ossola-Sokal conjecture z_{CM} \ge \beta/\nu is violated, though we also present plausible fits compatible with this conjecture. We show that the Li-Sokal bound z_{CM} \ge \alpha/\nu is close to being sharp over the entire range 1 \le q \le 4, but is probably non-sharp by a power. As a byproduct of our work, we also obtain evidence concerning the corrections to scaling in static observables.

==> cm2data/dynamic/Q_1.25/K_1/tau_C1_Q1.25_K1.txt <==
16	1.3100933012	0.0008084045582765772
32	1.3707558479	0.0008458369146011435
64	1.4223844524000002	0.000922733676450359
128	1.459638449	0.000946901205269438
256	1.4918475919	0.00101232655516137
512	1.515454435	0.0014129014834192556
1024	1.5363987404000001	0.0023418024884272947


==> cm2data/dynamic/Q_1.25/K_1/tau_C2_Q1.25_K1.txt <==
16	1.0547246553	0.0006508270962764403
32	1.0743933541000001	0.0006629638393242255
64	1.0920043716999999	0.0007084084804909282
128	1.1020062006	0.0007148968981170857
256	1.1119596694	0.0007545451074988446
512	1.1195330266	0.0010437726384165348
1024	1.126524571	0.0017170660026416477


==> cm2data/dynamic/Q_1.25/K_1/tau_C3_Q1.25_K1.txt <==
16	1.0627341770999998	0.0006557694419298411
32	1.0882258222	0.0006714992850470702
64	1.1095620648	0.0007197985618974101
128	1.1246955985000002	0.0007296160350602563
256	1.1378927884999999	0.0007721426055714574
512	1.1486757407000001	0.0010709432237088292
1024	1.1573432775	0.0017640403470445994


==> cm2data/dynamic/Q_1.25/K_1/tau_EP_Q1.25_K1.txt <==
16	1.3600813101	0.0008392500974583404
32	1.451592331	0.0008957177752644494
64	1.5432520218999999	0.001001143262958543
128	1.6224886924000002	0.0010525459228770935
256	1.7014341556	0.0011545462062775493
512	1.7678965723	0.001648260503150322
1024	1.82806587	0.0027863659939349216


==> cm2data/dynamic/Q_1.25/K_1/tau_Fprime_Q1.25_K1.txt <==
16	1.182091453	0.0007294198955369656
32	1.2065982335999998	0.000744542019379273
64	1.2285021048	0.0007969577154590022
128	1.2432917908	0.0008065521266699094
256	1.2562708561	0.0008524706913831886
512	1.2672011078	0.0011814478110660873
1024	1.2755832212	0.0019442634799508873


==> cm2data/dynamic/Q_1.25/K_1/tau_N_Q1.25_K1.txt <==
16	1.2039911508999999	0.0007429332961405896
32	1.2655970032	0.000780947727456448
64	1.3201568263000003	0.0008564162521373445
128	1.3613743709000001	0.0008831550261719182
256	1.4014588717	0.0009509912671317304
512	1.4325014336000002	0.0013355620293088195
1024	1.4559615563000001	0.002219198900612309


==> cm2data/dynamic/Q_1.25/K_1/tau_S2_Q1.25_K1.txt <==
16	1.3386057105	0.0008259983904291841
32	1.4077575094	0.0008686691142567011
64	1.4676376033999998	0.0009520904416503276
128	1.5118475162	0.0009807704341127466
256	1.5494653746	0.0010514243904854472
512	1.5769984775	0.0014702807532511908
1024	1.6009258063999998	0.0024401556305877537


==> cm2data/dynamic/Q_1.25/K_1/tau_S4_Q1.25_K1.txt <==
16	1.3163707528	0.0008122781148264445
32	1.3861359888	0.0008553273653950736
64	1.4471705458000002	0.000938812988235041
128	1.4926610581	0.0009683237351975541
256	1.5312866334000002	0.0010390887989973595
512	1.5596792388	0.001454133532004699
1024	1.5831580174	0.0024130736944991977


==> cm2data/dynamic/Q_1.25/K_1/tau_S6_Q1.25_K1.txt <==
16	1.2889628949	0.0007953658557998073
32	1.3592357202999998	0.0008387283188582009
64	1.4213945454	0.0009220915008951405
128	1.4685006679	0.0009526503315434962
256	1.5085500195	0.0010236603610319858
512	1.5378680071	0.0014337982972972754
1024	1.5613051267	0.002379765183840522


==> cm2data/dynamic/Q_1.25/K_1/tau_S8_Q1.25_K1.txt <==
16	1.257709251	0.0007760805208023911
32	1.3267138541999999	0.0008186604162326253
64	1.3884576989000001	0.0009007246071482737
128	1.4358825276	0.0009314901898763062
256	1.4763818585	0.0010018319358042235
512	1.5058646802000002	0.001403960680931488
1024	1.5288896981	0.0023303570911606527


==> cm2data/dynamic/Q_1.5/K_1/tau_C1_Q1.5_K1.txt <==
16	2.5277660922	0.0020556235334712727
32	2.7570624094000005	0.0023740900409940503
64	2.958534313	0.0026817498569353965
128	3.1372728699000003	0.002979259123345534
256	3.2868281216	0.003255421952836957
512	3.4287104706000004	0.0048239634514865145
1024	3.541080368400001	0.008496804271515938


==> cm2data/dynamic/Q_1.5/K_1/tau_C2_Q1.5_K1.txt <==
16	1.8489938027000001	0.0015036340529295828
32	1.9292738262000002	0.0016612862159071247
64	1.9967517491	0.0018099464636780192
128	2.0562694026000004	0.0019527021179855458
256	2.1031438325000003	0.0020830479565695317
512	2.1559512830000003	0.0030332774614700822
1024	2.1834917030000005	0.005239277197555629


==> cm2data/dynamic/Q_1.5/K_1/tau_C3_Q1.5_K1.txt <==
16	1.9037297323999998	0.001548146266921591
32	2.0070029349999996	0.0017282182891413978
64	2.0947526005999997	0.0018987788859807957
128	2.1761025372	0.0020664996658372
256	2.2399756910999997	0.0022185723648604897
512	2.3012040091	0.003237638211070664
1024	2.3518280232000004	0.005643199338744678


==> cm2data/dynamic/Q_1.5/K_1/tau_EP_Q1.5_K1.txt <==
16	2.6552127214	0.0021592653581850043
32	2.9749011654000004	0.0025616696980228083
64	3.2988116076	0.002990192649740657
128	3.6208683983999994	0.003438497592563754
256	3.928394031400001	0.003890857597685353
512	4.2340984109	0.005957089745348044
1024	4.529476802500001	0.010868456470702437


==> cm2data/dynamic/Q_1.5/K_1/tau_Fprime_Q1.5_K1.txt <==
16	2.1677831212000003	0.0017628790943715028
32	2.2715929512999997	0.0019560551783255587
64	2.3600893547999995	0.0021392921696999937
128	2.4421740095	0.002319170024516272
256	2.5087643991000004	0.002484792753735565
512	2.5784453696	0.003627698031449245
1024	2.6248647705	0.0062983496204051005


==> cm2data/dynamic/Q_1.5/K_1/tau_N_Q1.5_K1.txt <==
16	2.2846602343	0.0018579256039967034
32	2.5269220437	0.0021759175410258676
64	2.7597834850000003	0.0025015930805840953
128	2.9809597111999993	0.002830818925929496
256	3.1840378682000012	0.0031536138767599103
512	3.3803543379	0.004755929647290965
1024	3.5685279338	0.008562664564610275


==> cm2data/dynamic/Q_1.5/K_1/tau_S2_Q1.5_K1.txt <==
16	2.6034295283	0.002117154361165497
32	2.8602165083999997	0.002462915422054941
64	3.0892179580000003	0.0028002074474871093
128	3.2941345635000006	0.003128220227827379
256	3.466355862	0.0034332342769437846
512	3.6264163008000003	0.005102122166609434
1024	3.757251405799999	0.009015505572494387


==> cm2data/dynamic/Q_1.5/K_1/tau_S4_Q1.5_K1.txt <==
16	2.5527700706	0.0020759572053992447
32	2.8099403178	0.0024196228933854314
64	3.042715829	0.002758055805964829
128	3.2513209618000003	0.003087563001389797
256	3.4277600544999998	0.0033950072585617564
512	3.5890608942000006	0.005049565639104713
1024	3.7216829863999994	0.008930159331673106


==> cm2data/dynamic/Q_1.5/K_1/tau_S6_Q1.5_K1.txt <==
16	2.4840326645	0.00202005874626375
32	2.740025417	0.0023594195881789706
64	2.9762404502999997	0.0026977995038712146
128	3.1878559268999997	0.003027294484088241
256	3.3683163887000003	0.0033361315865025123
512	3.5311759308999995	0.004968125415515061
1024	3.6663706239999994	0.008797437600389634


==> cm2data/dynamic/Q_1.5/K_1/tau_S8_Q1.5_K1.txt <==
16	2.4037826723	0.001954798051045059
32	2.6531100909000007	0.0022845773178697313
64	2.8873421918	0.0026172180852388123
128	3.0970817220999995	0.0029410922667390516
256	3.277042144200001	0.0032457294820172735
512	3.4385084251999998	0.00483774851012445
1024	3.5728069575	0.008572932060139754


==> cm2data/dynamic/Q_1.75/K_1/tau_C1_Q1.75_K1.txt <==
16	4.2774781275	0.004571670827818917
32	4.8683517975	0.005556334195390848
64	5.441155934500001	0.0066707018657770215
128	5.995598828400001	0.007916658651840021
256	6.4856189519	0.00907893060867332
512	6.971138236800001	0.013935765954228619
1024	7.450606212400001	0.025831373178690765


==> cm2data/dynamic/Q_1.75/K_1/tau_C2_Q1.75_K1.txt <==
16	2.9362159478	0.003138160475078649
32	3.1495271014999986	0.003594609810729206
64	3.3570707884999997	0.004115672963974762
128	3.555263975399999	0.004694412037227081
256	3.7110204508	0.005194893102733161
512	3.8787545515	0.007753886637659824
1024	4.040300712799999	0.014007788425694874


==> cm2data/dynamic/Q_1.75/K_1/tau_C3_Q1.75_K1.txt <==
16	3.0988453404	0.003311975051736664
32	3.3763054717000003	0.0038534358909981664
64	3.646565243000001	0.004470584901991608
128	3.9001800711000003	0.005149843274595407
256	4.129288109400001	0.005780407465578853
512	4.345921989600001	0.00868778521457094
1024	4.5465954766	0.015763120624082815


==> cm2data/dynamic/Q_1.75/K_1/tau_EP_Q1.75_K1.txt <==
16	4.508595280300002	0.004818683556761114
32	5.295949841499999	0.006044359246287847
64	6.1254628375	0.00750964259630502
128	7.005987559599998	0.009250787722098499
256	7.8884307223000025	0.011042664650859178
512	8.809709568599999	0.017611191530336624
1024	9.813862996800005	0.03402482296983802


==> cm2data/dynamic/Q_1.75/K_1/tau_Fprime_Q1.75_K1.txt <==
16	3.5450104461000014	0.0037888261161538104
32	3.8255042343000003	0.004366114216020473
64	4.1068741555	0.0050349104898650045
128	4.380674167599999	0.0057842932861933115
256	4.606281375800002	0.0064481292047941
512	4.844530774499999	0.009684537121226333
1024	5.070557867300003	0.01757970677290451


==> cm2data/dynamic/Q_1.75/K_1/tau_N_Q1.75_K1.txt <==
16	3.8600490064999993	0.004125532126865899
32	4.512458566200001	0.005150147088699874
64	5.1783283163	0.006348482707897734
128	5.873210412600001	0.007755055559545297
256	6.5650751622	0.009190157836959763
512	7.279064799700001	0.0145513314997534
1024	8.0614411665	0.027949147920789615


==> cm2data/dynamic/Q_1.75/K_1/tau_S2_Q1.75_K1.txt <==
16	4.4204944693999995	0.00472452342429677
32	5.0734643471000025	0.00579043269949475
64	5.712215077699998	0.007003012638349338
128	6.333133166400001	0.00836234293020824
256	6.884320841	0.00963705571770789
512	7.431592633299998	0.014856244717416232
1024	7.9651827723	0.02761541849914558


==> cm2data/dynamic/Q_1.75/K_1/tau_S4_Q1.75_K1.txt <==
16	4.324820547	0.004622269323403279
32	4.977403678800001	0.00568079699560386
64	5.619174983	0.006888948137941967
128	6.2472923584	0.008248997725703372
256	6.803213660800001	0.009523517369808925
512	7.357146158899998	0.014707421296030157
1024	7.886932973000002	0.027344125169548872


==> cm2data/dynamic/Q_1.75/K_1/tau_S6_Q1.75_K1.txt <==
16	4.188349064399999	0.004476411722911873
32	4.834091294399999	0.0055172320900287045
64	5.473028454699999	0.006709776665787265
128	6.102599104000001	0.008057943064260267
256	6.662282716200003	0.009326234384772725
512	7.2195419240000005	0.014432341338247346
1024	7.743887167	0.02684818302858818


==> cm2data/dynamic/Q_1.75/K_1/tau_S8_Q1.75_K1.txt <==
16	4.029729210500001	0.004306882449547396
32	4.655823045299999	0.0053137714508580845
64	5.2792661797	0.006472229647300932
128	5.8969617427	0.007786417092948466
256	6.449142583699998	0.009027868957009801
512	6.998212022699999	0.013989888241146638
1024	7.507504229700001	0.02602863953207256


==> cm2data/dynamic/Q_2.25/K_1/tau_C1_Q2.25_K1.txt <==
16	10.008645844	0.016092366106349846
32	12.472192276000005	0.02254168241824701
64	15.220436265099998	0.031000021908549384
128	18.347424170400004	0.04163814663586543
256	21.689585996300004	0.05444315101114032
512	25.586565595299998	0.09843093980667135
1024	29.713472108899992	0.20407708693211205


==> cm2data/dynamic/Q_2.25/K_1/tau_C2_Q2.25_K1.txt <==
16	6.320944170500001	0.01016310790839527
32	7.308194578699998	0.01320850397414205
64	8.360886895500004	0.01702892561166023
128	9.5114648544	0.021585578697652867
256	10.724512814500002	0.026919659544462297
512	12.133822428800013	0.046678540762557126
1024	13.641425946	0.09369159075239666


==> cm2data/dynamic/Q_2.25/K_1/tau_C3_Q2.25_K1.txt <==
16	6.959766722699999	0.011190236507731006
32	8.234886953700002	0.014883366320263658
64	9.6298207857	0.01961340990051726
128	11.19232969349999	0.025400179373775457
256	12.8179131122	0.03217431532968057
512	14.733832594599999	0.056680721132305635
1024	16.717367903	0.11481767362336474


==> cm2data/dynamic/Q_2.25/K_1/tau_EP_Q2.25_K1.txt <==
16	10.526614897700005	0.01692518083211986
32	13.4708361987	0.02434658677317212
64	17.0098372258	0.03464456060761899
128	21.26418094499999	0.04825751430044918
256	26.162457165	0.06567052992618512
512	32.06420894689997	0.1233502874407103
1024	38.68926542679999	0.2657243338949834


==> cm2data/dynamic/Q_2.25/K_1/tau_Fprime_Q2.25_K1.txt <==
16	7.952082581200002	0.012785728079419684
32	9.275841538799995	0.01676474107378595
64	10.724196798700003	0.021842365745691133
128	12.364593826299997	0.02806054768510709
256	14.117422072400007	0.03543622003235991
512	16.170472055000005	0.06220744068064928
1024	18.380605761300007	0.12624106890187892


==> cm2data/dynamic/Q_2.25/K_1/tau_N_Q2.25_K1.txt <==
16	9.134062383400002	0.01468617015757714
32	11.791569179999998	0.021311554679911925
64	15.006715150499998	0.030564728259962492
128	18.86514422849999	0.04281307470725509
256	23.33303085430002	0.05856837113280794
512	28.784225308000018	0.11073226448155503
1024	34.94014462170001	0.23997474631204296


==> cm2data/dynamic/Q_2.25/K_1/tau_S2_Q2.25_K1.txt <==
16	10.348800719299996	0.016639282929215432
32	12.991710831000002	0.023480637015646174
64	15.957273365999994	0.0325007651115092
128	19.348971082300007	0.0439110846130486
256	23.013208782300016	0.05776558396270878
512	27.26149122320001	0.10487434085814977
1024	31.7863738776	0.21831412233821695


==> cm2data/dynamic/Q_2.25/K_1/tau_S4_Q2.25_K1.txt <==
16	10.067416484300002	0.016186860274167682
32	12.660831514100007	0.022882620539049783
64	15.591114403700006	0.03175499569625671
128	18.9402108786	0.042983433017789494
256	22.595279699300022	0.05671653783607467
512	26.80856516359999	0.10313194453913961
1024	31.326717543099967	0.21515712589596808


==> cm2data/dynamic/Q_2.25/K_1/tau_S6_Q2.25_K1.txt <==
16	9.6593957977	0.015530825644701034
32	12.159010725299996	0.021975652092630683
64	15.015162808500001	0.030581933915471628
128	18.278337784100025	0.04148136009969642
256	21.8669267853	0.05488829511659299
512	25.995529619299994	0.10000421516789575
1024	30.416685873499986	0.20890687646475792


==> cm2data/dynamic/Q_2.25/K_1/tau_S8_Q2.25_K1.txt <==
16	9.204697328800007	0.014799740306725774
32	11.575522823400004	0.02092108215909714
64	14.315982076299992	0.029157886822555167
128	17.44444851659999	0.03958890897000285
256	20.901634925600032	0.052465310625490445
512	24.88390859960001	0.09572783421827669
1024	29.116224342000024	0.19997508956206564


==> cm2data/dynamic/Q_2.25/K_2/tau_C1_Q2.25_K2.txt <==
16	4.756591621800001	0.00534460813638861
32	5.986793379600001	0.007532819178913018
64	7.361220992500002	0.010472738753777047
128	8.908558703600006	0.014212125498605557
256	10.626804915200006	0.018831687894154684
512	12.562763546200001	0.03479382667644696
1024	14.490346265700003	0.0696913548339629


==> cm2data/dynamic/Q_2.25/K_2/tau_C2_Q2.25_K2.txt <==
16	2.9228283393	0.0032841524699945782
32	3.4063319633000004	0.004285981011191181
64	3.9315300468000003	0.005593350223381605
128	4.5082035206999995	0.0071920898027592545
256	5.138515044899998	0.009105927165988044
512	5.840057311700001	0.016174621223788786
1024	6.509361731700002	0.03130679073283065


==> cm2data/dynamic/Q_2.25/K_2/tau_C3_Q2.25_K2.txt <==
16	3.2664101638	0.0036702083605868927
32	3.900116082	0.004907279633632454
64	4.5915980123	0.006532422609533531
128	5.3664786846000005	0.008561325247854747
256	6.2073367573	0.01099997877068281
512	7.146610024599997	0.019793249280354794
1024	8.058722756600002	0.03875844626764765


==> cm2data/dynamic/Q_2.25/K_2/tau_EP_Q2.25_K2.txt <==
16	5.0149356823	0.005634889051278978
32	6.488947926899996	0.008164649804230593
64	8.2572356693	0.011747490271118665
128	10.3605556929	0.016528545485509815
256	12.839215519500007	0.022752285508052975
512	15.791111148500004	0.04373505736288506
1024	18.948543093899993	0.09113306308417803


==> cm2data/dynamic/Q_2.25/K_2/tau_Fprime_Q2.25_K2.txt <==
16	3.7274023944	0.004188189096032987
32	4.3836528149	0.005515684591737326
64	5.113860030099999	0.007275439790924018
128	5.929482124299997	0.009459503708297456
256	6.832726024200003	0.012108226788840146
512	7.855151619700002	0.0217556258993448
1024	8.848928372400001	0.0425589420565485


==> cm2data/dynamic/Q_2.25/K_2/tau_N_Q2.25_K2.txt <==
16	4.3191936303	0.004853138392907396
32	5.6520506532	0.0071116326990154875
64	7.2471592757	0.01031046423938999
128	9.157477494400002	0.01460923407828872
256	11.423111832300004	0.02024281790458091
512	14.149863215500012	0.039189457511079225
1024	17.083268611299996	0.08216202102307008


==> cm2data/dynamic/Q_2.25/K_2/tau_S2_Q2.25_K2.txt <==
16	4.9244654933000005	0.0055332348108741575
32	6.245261120999999	0.007858033469117622
64	7.734170218500001	0.011003330053277601
128	9.413527505299992	0.01501771933498456
256	11.280738254700005	0.01999051866702716
512	13.393857158600001	0.037095623330933435
1024	15.519108876999994	0.07463919106019117


==> cm2data/dynamic/Q_2.25/K_2/tau_S4_Q2.25_K2.txt <==
16	4.784544794899999	0.005376016919876226
32	6.081153908400001	0.007651547311989912
64	7.55326582	0.010745959094461128
128	9.2170322444	0.014704243788523443
256	11.064264825800002	0.01960690759267767
512	13.163345153599991	0.03645719734135596
1024	15.284697525800006	0.07351178910898612


==> cm2data/dynamic/Q_2.25/K_2/tau_S6_Q2.25_K2.txt <==
16	4.5810283199	0.005147341453353308
32	5.8336205558000005	0.007340091100349198
64	7.266615764599999	0.010338144800199546
128	8.891694189999997	0.014185220968733694
256	10.697278372300001	0.018956573422732603
512	12.752476387800007	0.0353192553135977
1024	14.834344485699999	0.07134581509134263


==> cm2data/dynamic/Q_2.25/K_2/tau_S8_Q2.25_K2.txt <==
16	4.3536270172	0.004891828483296007
32	5.5448944009	0.00697680448275929
64	6.916995611300002	0.009840743549469963
128	8.4784686937	0.013525988335483392
256	10.215119466399997	0.018102142942098807
512	12.193305140100003	0.0337705747702302
1024	14.194612386199998	0.06826902203702724


==> cm2data/dynamic/Q_2.5/K_1/tau_C1_Q2.5_K1.txt <==
16	14.3475741627	0.027476015351128293
32	18.73956536970001	0.041353510049072256
64	24.09003299389999	0.06109977883333068
128	30.589500920800003	0.08863987399864558
256	38.11342785330002	0.1253756958410814
512	46.959265975600005	0.24737775843962675
1024	57.69892340280003	0.5442996645846534


==> cm2data/dynamic/Q_2.5/K_1/tau_C2_Q2.5_K1.txt <==
16	8.806082403200003	0.01686389995617848
32	10.624128276900008	0.02344478043080945
64	12.750930317599995	0.032340305325519764
128	15.268014578400004	0.04424246384218112
256	18.09067305929999	0.059510016568789355
512	21.4336026215	0.11291055048746704
1024	25.217088922400006	0.23788404068554284


==> cm2data/dynamic/Q_2.5/K_1/tau_C3_Q2.5_K1.txt <==
16	9.896027499000002	0.01895117602420837
32	12.247594827099999	0.027027363002685965
64	15.043053736600003	0.03815383966127849
128	18.43687957979999	0.05342495410804278
256	22.208730516200035	0.07305653673904723
512	26.667418417700034	0.14048188476732174
1024	31.87489604890001	0.3006901031232245


==> cm2data/dynamic/Q_2.5/K_1/tau_EP_Q2.5_K1.txt <==
16	15.025968121199996	0.02877515920684131
32	20.0907573348	0.04433525105558113
64	26.620600564999997	0.06751808133030779
128	34.79710656660002	0.10083234602508848
256	44.94605264280002	0.1478518974228925
512	57.436862888299984	0.30257292353110066
1024	73.2670903932999	0.6911611235406749


==> cm2data/dynamic/Q_2.5/K_1/tau_Fprime_Q2.5_K1.txt <==
16	11.2607223635	0.021564605766505072
32	13.701092695499995	0.030234867420284237
64	16.6498158058	0.04222908551464713
128	20.241080982999996	0.05865302845492054
256	24.2638477953	0.0798169299499108
512	29.061035934499998	0.15309127555668095
1024	34.704057409700006	0.3273788433790707


==> cm2data/dynamic/Q_2.5/K_1/tau_N_Q2.5_K1.txt <==
16	13.159217205700005	0.02520027775096749
32	17.854903003900002	0.039401282592756805
64	23.9302977381	0.06069464079123101
128	31.6031838006	0.09157724532002462
256	41.2200270274	0.135594982194733
512	53.15464630789999	0.280014539859542
1024	68.3955457889999	0.6452056717271496


==> cm2data/dynamic/Q_2.5/K_1/tau_S2_Q2.5_K1.txt <==
16	14.808063375499989	0.028357865379324304
32	19.447185249400007	0.0429150492432209
64	25.176707230100003	0.06385592099023482
128	32.10529550390001	0.09303222551826298
256	40.19376668899997	0.13221905640458223
512	49.71101998150001	0.26187378438071596
1024	61.457858938100095	0.579759379088787


==> cm2data/dynamic/Q_2.5/K_1/tau_S4_Q2.5_K1.txt <==
16	14.348235050300008	0.02747728096980621
32	18.848004790599994	0.041592808591671
64	24.464948799900014	0.062050681342825875
128	31.224193411199995	0.09047903647869399
256	39.17242075450003	0.12885929674913307
512	48.564092009599975	0.2558318570872238
1024	60.25597535409992	0.5684214754839971


==> cm2data/dynamic/Q_2.5/K_1/tau_S6_Q2.5_K1.txt <==
16	13.69406945899999	0.026224535131038108
32	17.986844887100013	0.039692445161640465
64	23.389344332900013	0.059322615546382844
128	29.8835498892	0.08659422406626342
256	37.56421623249996	0.12356904152001505
512	46.7112573293	0.24607126819279837
1024	58.105988546700004	0.548139691542212


==> cm2data/dynamic/Q_2.5/K_1/tau_S8_Q2.5_K1.txt <==
16	12.983880307999998	0.02486450257126157
32	17.02696152259998	0.03757422387012793
64	22.14650398770002	0.05617038780821044
128	28.306319241400008	0.08202384790191321
256	35.61255016499999	0.11714895534450594
512	44.4010612082	0.2339013348235122
1024	55.29835029899996	0.5216539884064751


==> cm2data/dynamic/Q_2.5/K_2/tau_C1_Q2.5_K2.txt <==
16	6.935987403999998	0.00926302905492473
32	9.139682141400002	0.014107070170161204
64	11.791029060000007	0.021047474841619094
128	15.048941163600004	0.030798446757157653
256	18.782377989600008	0.04356757926298107
512	23.202454504800006	0.08611549776824519
1024	28.489968390099992	0.18928451584841932


==> cm2data/dynamic/Q_2.5/K_2/tau_C2_Q2.5_K2.txt <==
16	4.1748521313000015	0.005575525781656447
32	5.070096414799999	0.007825677609627503
64	6.125475115	0.010934226581910084
128	7.397326671700005	0.015139016703362158
256	8.795544400600003	0.02040213321478207
512	10.432976377499998	0.03872180651262093
1024	12.397277446699992	0.08236627809501405


==> cm2data/dynamic/Q_2.5/K_2/tau_C3_Q2.5_K2.txt <==
16	4.7360116278	0.006324955735570246
32	5.905374495999999	0.009114926657984567
64	7.296730741499996	0.013024966347406299
128	8.980516557300001	0.018379097774053093
256	10.855038567899994	0.025179333174508805
512	13.090496314500001	0.048585144555432176
1024	15.675254444700006	0.10414483118194186


==> cm2data/dynamic/Q_2.5/K_2/tau_EP_Q2.5_K2.txt <==
16	7.269886856099999	0.009708952633800044
32	9.828920007399999	0.015170906613176141
64	13.050576878299996	0.023295819823434046
128	17.203213216200005	0.035207277411165076
256	22.235673598399995	0.05157783921186531
512	28.41500662910001	0.1054617923912626
1024	36.21883903220005	0.24063436353913611


==> cm2data/dynamic/Q_2.5/K_2/tau_Fprime_Q2.5_K2.txt <==
16	5.3893359647	0.007197472071384822
32	6.6082691864	0.010199842365806728
64	8.067344329800004	0.01440054349422017
128	9.862666833799999	0.020184464545524857
256	11.8828163277	0.027563365113361802
512	14.274180451500001	0.052978367205089485
1024	17.11530471739998	0.11371238193991733


==> cm2data/dynamic/Q_2.5/K_2/tau_N_Q2.5_K2.txt <==
16	6.3379604149	0.008464362469620991
32	8.707826530500002	0.013440502415168039
64	11.70717238999999	0.020897787215276555
128	15.603068387199997	0.031932497160252815
256	20.377376281000004	0.047267335200347795
512	26.272317766600004	0.09750924073693265
1024	33.78120282010002	0.22443895103800243


==> cm2data/dynamic/Q_2.5/K_2/tau_S2_Q2.5_K2.txt <==
16	7.163098250099999	0.00956633617524903
32	9.5009675742	0.014664713080835333
64	12.326863638500004	0.0220039617396548
128	15.813968830200006	0.03236411596945566
256	19.83242082270001	0.04600325723655505
512	24.5970378827	0.09129146920447122
1024	30.341887702199998	0.20158848353211095


==> cm2data/dynamic/Q_2.5/K_2/tau_S4_Q2.5_K2.txt <==
16	6.9323511663	0.00925817285010431
32	9.205352313900004	0.014208431871499564
64	11.96866866	0.021364568879200505
128	15.385769882000004	0.031487784381456156
256	19.340601501700007	0.04486243378690466
512	24.029499508300002	0.08918506060860797
1024	29.762717667900002	0.19774053543910844


==> cm2data/dynamic/Q_2.5/K_2/tau_S6_Q2.5_K2.txt <==
16	6.603971069299999	0.008819620384190688
32	8.775937242199996	0.013545631080960375
64	11.433577695699999	0.020409409363286127
128	14.725185349600006	0.030135863516821966
256	18.553497074099987	0.04303666739264429
512	23.09435505820002	0.08571428859227184
1024	28.705467870699994	0.19071627295999027


==> cm2data/dynamic/Q_2.5/K_2/tau_S8_Q2.5_K2.txt <==
16	6.2478348093	0.00834399949105156
32	8.295723738600001	0.012804423073161278
64	10.816675239699999	0.01930821294893406
128	13.942853885200002	0.028534781175490728
256	17.591532298600015	0.040805295165549454
512	21.92275672759998	0.08136592219839764
1024	27.309516970999994	0.18144171404929318


==> cm2data/dynamic/Q_2.75/K_1/tau_C1_Q2.75_K1.txt <==
16	20.01304949980001	0.045063327522486755
32	27.496577993500008	0.07313339390564257
64	37.134813425900006	0.11601000728220565
128	49.44742442119997	0.18078247153539326
256	65.54940913839998	0.2791959656498979
512	85.71204603000002	0.5997137986562192
1024	110.72131400269988	1.4202806690553962


==> cm2data/dynamic/Q_2.75/K_1/tau_C2_Q2.75_K1.txt <==
16	12.031669074600005	0.02709167556679921
32	15.201980480400001	0.040433119600620765
64	19.160126288799983	0.05985667316538549
128	24.1050174601	0.0881292541290047
256	30.40511103860001	0.12950512367229416
512	38.325815455400004	0.26815974460941433
1024	47.595399752300004	0.6105312858056158


==> cm2data/dynamic/Q_2.75/K_1/tau_C3_Q2.75_K1.txt <==
16	13.7461959843	0.03095227100872324
32	17.838713671499995	0.047446110349301636
64	23.105742656800007	0.07218286902733168
128	29.667094597200016	0.10846451048432537
256	38.10848727750001	0.16231627477272748
512	48.66014925170004	0.34046746405635425
1024	61.526959990200005	0.7892387539556747


==> cm2data/dynamic/Q_2.75/K_1/tau_EP_Q2.75_K1.txt <==
16	20.83699980580002	0.04691861411945952
32	29.253987561600006	0.07780762377627537
64	40.46346591470001	0.12640879386117068
128	55.38104587430006	0.20247611410632887
256	75.46924898610004	0.3214477464328995
512	101.41743797330005	0.7096019730489364
1024	135.61230883150014	1.7395705827213486


==> cm2data/dynamic/Q_2.75/K_1/tau_Fprime_Q2.75_K1.txt <==
16	15.5512249125	0.035016649592299554
32	19.837791205900004	0.052763111061381415
64	25.335191458900017	0.07914771812460861
128	32.29031371289997	0.11805514216365318
256	41.335187006699975	0.17605982423560884
512	52.55536493330002	0.3677216797844442
1024	66.19410722420007	0.8491067121333028


==> cm2data/dynamic/Q_2.75/K_1/tau_N_Q2.75_K1.txt <==
16	18.43811090049999	0.04151704268824535
32	26.370993204500003	0.07013964552838645
64	37.01285528890003	0.11562900727018931
128	51.35882740960003	0.1877706647605787
256	70.74587156799993	0.30132936647022124
512	96.03009231860017	0.6719075569557386
1024	129.54830054219994	1.6617843513361723


==> cm2data/dynamic/Q_2.75/K_1/tau_S2_Q2.75_K1.txt <==
16	20.58955030090001	0.04636143276213076
32	28.42396794539999	0.07559999810171632
64	38.56152849859999	0.12046709783158534
128	51.53943639109999	0.18843098101444317
256	68.59373417939989	0.2921627227991429
512	89.9305745630001	0.6292301839071283
1024	116.79354251959994	1.4981723456338532


==> cm2data/dynamic/Q_2.75/K_1/tau_S4_Q2.75_K1.txt <==
16	19.855983600300025	0.0447096626763646
32	27.390008044499975	0.07284994692323749
64	37.16641005940002	0.11610871588861198
128	49.74198103369997	0.18185938652213243
256	66.28127255480008	0.28231320676543925
512	86.97795832849988	0.6085711892852244
1024	113.40218680220012	1.45466963786075


==> cm2data/dynamic/Q_2.75/K_1/tau_S6_Q2.75_K1.txt <==
16	18.84877865909999	0.04244174213042193
32	25.965362721900014	0.06906077913740741
64	35.22293532810001	0.11003725633541421
128	47.2082153655	0.1725958015093541
256	62.97203186519995	0.26821808886818893
512	82.68529672800004	0.5785361065399076
1024	108.12923814999996	1.3870307455020576


==> cm2data/dynamic/Q_2.75/K_1/tau_S8_Q2.75_K1.txt <==
16	17.788001994200005	0.04005319428422403
32	24.438903917399987	0.06500081527366311
64	33.10420148709999	0.10341828331124826
128	44.3980928178999	0.16232184072334652
256	59.23561351220003	0.25230348423864557
512	77.7839222693	0.5442419550009893
1024	101.91404880500009	1.3073052350099483


==> cm2data/dynamic/Q_2.75/K_2/tau_C1_Q2.75_K2.txt <==
16	9.770226354700005	0.015463555563210532
32	13.509206590900003	0.025298722699874526
64	18.2921345246	0.04019968361906061
128	24.56013469469999	0.06344575768618402
256	32.70790488569998	0.098672274241955
512	42.72754442409999	0.16920728823951525
1024	54.95112443339994	0.49551513768460576


==> cm2data/dynamic/Q_2.75/K_2/tau_C2_Q2.75_K2.txt <==
16	5.784587660500002	0.009155396144468381
32	7.3719159547999995	0.01380540420729779
64	9.332456768599998	0.020509460444966002
128	11.834644733699994	0.030572226553726375
256	15.077066353300012	0.04548406359795287
512	18.935772927400002	0.0749884139364995
1024	23.53804256460001	0.21225146022916866


==> cm2data/dynamic/Q_2.75/K_2/tau_C3_Q2.75_K2.txt <==
16	6.648624311200001	0.010522926258069318
32	8.709462976900003	0.016310231636093263
64	11.2885901499	0.024808354209342732
128	14.633889303700006	0.03780346509945442
256	18.940114731100017	0.057137997724160776
512	24.116268442700015	0.09550392938902015
1024	30.458642070099987	0.2746571316724174


==> cm2data/dynamic/Q_2.75/K_2/tau_EP_Q2.75_K2.txt <==
16	10.181807316299995	0.016114973947739503
32	14.3782202858	0.026926126673730233
64	19.9653746381	0.043876877392754
128	27.57267700319998	0.07122800447352406
256	37.68480662109996	0.11368644939706718
512	50.736643357	0.2009244844871335
1024	66.85962786400003	0.6028986312504773


==> cm2data/dynamic/Q_2.75/K_2/tau_Fprime_Q2.75_K2.txt <==
16	7.540784741499998	0.01193496850605728
32	9.687320059100006	0.018141466875278258
64	12.416980586900005	0.027288159860518683
128	15.917776785600006	0.041120108720734336
256	20.535065153899993	0.06194959865276832
512	26.1185390293	0.10343321202968674
1024	32.85365947340006	0.2962539122768181


==> cm2data/dynamic/Q_2.75/K_2/tau_N_Q2.75_K2.txt <==
16	8.982635401100001	0.014217017762556928
32	12.937174624899999	0.024227477102590784
64	18.246234805599997	0.04009881216638665
128	25.534325950200024	0.0659623685722714
256	35.3023720959	0.10649918889672216
512	48.015003076999974	0.19014639326870889
1024	63.83719176300006	0.5756441782038417


==> cm2data/dynamic/Q_2.75/K_2/tau_S2_Q2.75_K2.txt <==
16	10.062387566799998	0.01592596564182144
32	13.972289269500003	0.02616593871246465
64	19.009368819600006	0.04177591255510769
128	25.63428211969999	0.06622058356124304
256	34.26390259010002	0.10336636372108696
512	44.90891986329999	0.17784585213721318
1024	57.87149993429997	0.5218492715779546


==> cm2data/dynamic/Q_2.75/K_2/tau_S4_Q2.75_K2.txt <==
16	9.698907402299998	0.01535067746365484
32	13.457442020099988	0.025201783067370143
64	18.325078789899997	0.04027208353719708
128	24.7532154811	0.06394453983620359
256	33.130435051799964	0.09994695119147566
512	43.492619279200035	0.17223709590285244
1024	56.089607646100006	0.505781272758446


==> cm2data/dynamic/Q_2.75/K_2/tau_S6_Q2.75_K2.txt <==
16	9.1953269725	0.014553649465116027
32	12.7451949675	0.023867956350287597
64	17.363372890300006	0.03815859192436689
128	23.4931091737	0.06068932969863927
256	31.46958482170002	0.09493654560444938
512	41.3755168851	0.1638530626086527
1024	53.44998575890001	0.4819788007188347


==> cm2data/dynamic/Q_2.75/K_2/tau_S8_Q2.75_K2.txt <==
16	8.663497475100003	0.013711911036073079
32	11.980317797800005	0.02243556909012535
64	16.3114305176	0.03584679225379515
128	22.086580606800002	0.0570558695509842
256	29.5852662999	0.08925198725098736
512	38.927839547	0.1541599044726656
1024	50.362741441799976	0.4541399473991376


==> cm2data/dynamic/Q_2/K_1/tau_C1_Q2_K1.txt <==
16	6.698926070399997	0.008845340148854047
32	7.985730083100001	0.011693815650317132
64	9.326645922899997	0.014879114203260256
128	10.6786317347	0.01857606878091377
256	12.081318821999995	0.022860070977988162
512	13.461664794100002	0.03881363087013406
1024	14.971810796400003	0.07416411218815722


==> cm2data/dynamic/Q_2/K_1/tau_C2_Q2_K1.txt <==
16	4.397314876099999	0.005806265871866532
32	4.8826075089	0.007149792380631828
64	5.3808236998000005	0.008584210336575037
128	5.8582269344	0.010190708807196563
256	6.3567782088000016	0.012028190232003176
512	6.828976417100002	0.019689791264921395
1024	7.329847148799997	0.03630900855335145


==> cm2data/dynamic/Q_2/K_1/tau_C3_Q2_K1.txt <==
16	4.741687742400001	0.0062609798227965
32	5.380168231799999	0.007878389929996088
64	6.032125250700002	0.00962325376512501
128	6.687834481300002	0.01163385688414563
256	7.3441211612999995	0.013896424181153265
512	7.987941702700001	0.023031402534746902
1024	8.684820329400008	0.04302098109591968


==> cm2data/dynamic/Q_2/K_1/tau_EP_Q2_K1.txt <==
16	7.055485505599998	0.009316145387556877
32	8.674765879099997	0.012702797608265506
64	10.493103317300003	0.016740003201083226
128	12.4925493471	0.02173147849706313
256	14.7173006243	0.027847831998542683
512	17.0928048893	0.049283192655286114
1024	19.814391277000002	0.09815223806867901


==> cm2data/dynamic/Q_2/K_1/tau_Fprime_Q2_K1.txt <==
16	5.425692072200002	0.007164147121074908
32	6.0789876162	0.008901698377565038
64	6.760139807299998	0.010784680050504898
128	7.4395774374000005	0.012941555211516905
256	8.152623606599995	0.015426259090548962
512	8.8373046339	0.025480346241978463
1024	9.591362695099997	0.04751161423491565


==> cm2data/dynamic/Q_2/K_1/tau_N_Q2_K1.txt <==
16	6.068921119400001	0.008013474260427493
32	7.484167660600002	0.010959358256339617
64	9.049648294399999	0.014437210502556433
128	10.768880616299999	0.01873306168727596
256	12.694323373499998	0.024019988017144656
512	14.749480290799992	0.04252675224719131
1024	17.11232018749999	0.08476730379805353


==> cm2data/dynamic/Q_2/K_1/tau_S2_Q2_K1.txt <==
16	6.928613093099997	0.009148621573698574
32	8.328568853300002	0.012195847817042197
64	9.800329595200003	0.015634797812848815
128	11.292146651300003	0.019643311810921524
256	12.847726302000002	0.02431025449263535
512	14.381941624000016	0.04146703858161795
1024	16.073671426799994	0.07962227062470037


==> cm2data/dynamic/Q_2/K_1/tau_S4_Q2_K1.txt <==
16	6.761090607899999	0.008927422929527407
32	8.148703577899997	0.011932464087497876
64	9.618046339600001	0.015343995159908478
128	11.107934096700003	0.01932286391370283
256	12.672512361399999	0.02397871758201635
512	14.210892123500004	0.040973856477140205
1024	15.919769091599996	0.07885990258458751


==> cm2data/dynamic/Q_2/K_1/tau_S6_Q2_K1.txt <==
16	6.516178086500002	0.008604037578542766
32	7.872935967000001	0.011528646832139163
64	9.323250955199997	0.014873698096275787
128	10.795649099299998	0.018779626939615632
256	12.349830176999998	0.02336814370780622
512	13.87646489169999	0.04000961205963729
1024	15.582417470399996	0.07718880322180706


==> cm2data/dynamic/Q_2/K_1/tau_S8_Q2_K1.txt <==
16	6.2367575991	0.00823508750660026
32	7.539851244099998	0.011040897896851134
64	8.945614833999997	0.01427124239879779
128	10.373873864200004	0.018045925659156248
256	11.887316209	0.0224929824532636
512	13.372295433300005	0.0385559547628883
1024	15.040070833799994	0.07450224397064796


==> cm2data/dynamic/Q_2/K_2/tau_C1_Q2_K2.txt <==
16	3.1108512970000004	0.002819816888389438
32	3.7439034281999994	0.003784943954506986
64	4.4186364746	0.004885431383111436
128	5.097835411399999	0.006249800704043788
256	5.8028270263	0.007654837311039356
512	6.531358403	0.013283803869575493
1024	7.243049667900002	0.02510353696441425


==> cm2data/dynamic/Q_2/K_2/tau_C2_Q2_K2.txt <==
16	1.9616268880999999	0.0017781076945457084
32	2.2019456915	0.002226083336023061
64	2.4528075867999997	0.0027119278153270835
128	2.693278725500001	0.0033018828417203504
256	2.9407153688000016	0.0038792639560359925
512	3.1962200228999986	0.00650063237820662
1024	3.4320787560999992	0.011895171215016263


==> cm2data/dynamic/Q_2/K_2/tau_C3_Q2_K2.txt <==
16	2.1653556894999997	0.0019627767320509935
32	2.4753450338	0.0025024796714654216
64	2.804281803	0.003100532575200075
128	3.1273382273000006	0.00383402740132698
256	3.4622771424000005	0.0045672855886764565
512	3.8090615665999996	0.007747060206435953
1024	4.1293819417	0.01431193999304794


==> cm2data/dynamic/Q_2/K_2/tau_EP_Q2_K2.txt <==
16	3.2919523811999998	0.0029839751354343133
32	4.0855860488	0.004130372086936632
64	4.9963123203	0.005524134232298345
128	6.0046934902	0.007361582823701423
256	7.1147338097	0.009385447744309362
512	8.3498966662	0.016982438078130234
1024	9.658771569199995	0.03347613784740832


==> cm2data/dynamic/Q_2/K_2/tau_Fprime_Q2_K2.txt <==
16	2.4679109206999996	0.002237026533522083
32	2.7887019934000006	0.0028192716380816486
64	3.132492175400001	0.0034634158453678947
128	3.4735030174999992	0.004258415553339322
256	3.8331483562000006	0.005056522781534309
512	4.202935833899998	0.008548141420059552
1024	4.554725728099999	0.01578613027946801


==> cm2data/dynamic/Q_2/K_2/tau_N_Q2_K2.txt <==
16	2.7974068808999997	0.0025356966352154888
32	3.4890713192999994	0.0035273183857676108
64	4.273323107300001	0.0047247667778482745
128	5.143943874399997	0.006306328363582453
256	6.101930028499998	0.008049400997102616
512	7.173115415200002	0.014589041425988549
1024	8.3212694457	0.02884051672968106


==> cm2data/dynamic/Q_2/K_2/tau_S2_Q2_K2.txt <==
16	3.2260791680999996	0.002924264663586627
32	3.9135459143999998	0.003956446055157838
64	4.6523094887999985	0.00514379015136975
128	5.404545110499999	0.0066258180405559955
256	6.1837958888000015	0.008157394883372974
512	6.990180946499998	0.01421698014053227
1024	7.7843010794000005	0.026979449106208385


==> cm2data/dynamic/Q_2/K_2/tau_S4_Q2_K2.txt <==
16	3.1430807256	0.0028490311061043967
32	3.8228036158000007	0.0038647090429482947
64	4.5585125034	0.005040084236943766
128	5.3140521421	0.00651487624428839
256	6.0937822025000035	0.008038652739023246
512	6.898336099699997	0.014030181490689074
1024	7.702734094599997	0.026696747770184496


==> cm2data/dynamic/Q_2/K_2/tau_S6_Q2_K2.txt <==
16	3.0217475579000004	0.0027390492128097246
32	3.6852047921	0.0037256018662012213
64	4.408840404700001	0.0048746004338818
128	5.159215057299998	0.006325050397924043
256	5.931375576799998	0.007824412974106267
512	6.7262010752000005	0.013680084655780696
1024	7.5327964633999995	0.026107764427245335


==> cm2data/dynamic/Q_2/K_2/tau_S8_Q2_K2.txt <==
16	2.8827236661	0.002613031643803672
32	3.519342578900001	0.003557921477758534
64	4.2184686275	0.0046641173447800255
128	4.949167625800001	0.006067538242404932
256	5.6995638271	0.007518616984893005
512	6.470562212399998	0.013160153531909627
1024	7.2624301243	0.025170707289889266


==> cm2data/dynamic/Q_3.25/K_1/tau_C1_Q3.25_K1.txt <==
16	36.4018749986	0.1094912574920626
32	54.99460138919996	0.20445469511466513
64	82.58720439220009	0.37885055525730676
128	125.2154545899999	0.7119941930473576
256	185.13448670530005	1.2904894789777837
512	280.03609315560055	3.4248936799573344
1024	395.28310934180087	9.218302703349114


==> cm2data/dynamic/Q_3.25/K_1/tau_C2_Q3.25_K1.txt <==
16	21.390723026000018	0.06434001443253229
32	29.712906986400014	0.11046435805365867
64	41.781470002900015	0.19166326341420672
128	60.26454909140004	0.3426734274949556
256	85.47064529660028	0.5957775370737937
512	125.28403024519997	1.5322470705515467
1024	174.45762987500058	4.068484595191709


==> cm2data/dynamic/Q_3.25/K_1/tau_C3_Q3.25_K1.txt <==
16	24.974103505300008	0.07511827337568165
32	35.787614425700106	0.1330484376912792
64	51.7566815905	0.23742234288158595
128	76.07509111850001	0.43257458345917627
256	109.56895083479995	0.7637560175377927
512	162.80909636560003	1.9911856321759163
1024	226.4911768743997	5.281946480188778


==> cm2data/dynamic/Q_3.25/K_1/tau_EP_Q3.25_K1.txt <==
16	37.40204628979998	0.11249961935213594
32	57.19655074029999	0.21264093288827873
64	87.31780349979991	0.40055113359511973
128	134.42554598860008	0.7643641789625182
256	202.07606295069985	1.408581609142544
512	309.56907400519947	3.786087547227474
1024	446.2538965004001	10.406980220681778


==> cm2data/dynamic/Q_3.25/K_1/tau_Fprime_Q3.25_K1.txt <==
16	28.098725351399978	0.08451665670428253
32	39.35148325790006	0.14629791486012714
64	55.648665945400005	0.25527596130538477
128	81.47751177750015	0.463293572183068
256	116.24967401569985	0.8103243427069332
512	171.98045859419946	2.1033531038020694
1024	239.50509408379958	5.585440925960397


==> cm2data/dynamic/Q_3.25/K_1/tau_N_Q3.25_K1.txt <==
16	33.68918764639999	0.10133190994783263
32	52.78425111439992	0.19623722503369087
64	82.07047438799994	0.3764801705173212
128	128.1914583702	0.7289162049262224
256	194.97507040150026	1.3590837746865105
512	301.28670706180003	3.68479265384466
1024	437.391638975399	10.200305635884753


==> cm2data/dynamic/Q_3.25/K_1/tau_S2_Q3.25_K1.txt <==
16	37.20388438750002	0.11190357873964889
32	56.2251559936	0.2090295562848375
64	84.5549059624001	0.3878769515124796
128	128.5491517247001	0.7309501039535399
256	190.1110606620004	1.3251789441701853
512	287.55304467529993	3.516827399865572
1024	408.0223936046994	9.51539249996338


==> cm2data/dynamic/Q_3.25/K_1/tau_S4_Q3.25_K1.txt <==
16	35.51826177250002	0.10683348441674638
32	53.359078546700054	0.19837427420662201
64	80.13145712039996	0.36758535716348484
128	121.74636736789998	0.6922684334324801
256	179.72404206790054	1.2527756958495755
512	271.33631836049983	3.3184938106510713
1024	387.67170943449975	9.040799069412975


==> cm2data/dynamic/Q_3.25/K_1/tau_S6_Q3.25_K1.txt <==
16	33.336024134199995	0.10026964826343923
32	49.77814599490003	0.18506135885474834
64	74.66153971580003	0.34249331946593553
128	113.22682880489977	0.6438250363760946
256	166.94701900279998	1.163712798214433
512	251.5498447054995	3.0765015452754834
1024	361.1643233411005	8.42262666814245


==> cm2data/dynamic/Q_3.25/K_1/tau_S8_Q3.25_K1.txt <==
16	31.15594216649999	0.09371229603670848
32	46.21983175559998	0.17183253212374605
64	69.20243571229999	0.31745088585707126
128	104.65571826760004	0.5950883931996875
256	154.12779360819954	1.0743557270669586
512	231.69904243040025	2.8337225288710033
1024	333.7038684796002	7.782227978437559


==> cm2data/dynamic/Q_3.25/K_2/tau_C1_Q3.25_K2.txt <==
16	18.019485539399994	0.03828256824018077
32	27.3063618116	0.07162725685184634
64	41.5465426905	0.13534123787254002
128	62.24679791920005	0.24957842623314277
256	93.24337616819996	0.4610075901801976
512	136.9517677522	1.1749281215540026
1024	201.98692846279997	3.3706841095257247


==> cm2data/dynamic/Q_3.25/K_2/tau_C2_Q3.25_K2.txt <==
16	10.461339217699996	0.022225214566176488
32	14.617302497500003	0.03834261362583987
64	20.913753622299986	0.06812825136592211
128	29.853909225599967	0.11969919627197581
256	43.116458055100004	0.21317347399810418
512	61.30434857240003	0.5259384693857281
1024	88.43688656319989	1.4758024714921432


==> cm2data/dynamic/Q_3.25/K_2/tau_C3_Q3.25_K2.txt <==
16	12.298936297099996	0.02612920702124798
32	17.692312570500004	0.04640866569972764
64	25.935791179400006	0.08448794667639907
128	37.73322344270001	0.15129129269841202
256	55.328768043699974	0.2735527505723698
512	79.4970252365	0.6820159539616578
1024	115.37068548590008	1.9252638734195784


==> cm2data/dynamic/Q_3.25/K_2/tau_EP_Q3.25_K2.txt <==
16	18.516259907099997	0.0393379701044496
32	28.417728037899984	0.07454247912484206
64	43.87469508560003	0.1429253834284302
128	66.72618896579995	0.2675385367169689
256	101.5041850204	0.5018501222547792
512	152.18877013540006	1.3056484684472216
1024	228.48327774689974	3.8128455116127253


==> cm2data/dynamic/Q_3.25/K_2/tau_Fprime_Q3.25_K2.txt <==
16	13.817737788400004	0.029355915220372123
32	19.44838113659999	0.0510150052443851
64	28.000142534200037	0.09121273891347677
128	40.31794017890004	0.16165470988360817
256	58.7310917939	0.2903742894049318
512	84.52080975620002	0.7251156948828802
1024	122.09819268630028	2.037530057126041


==> cm2data/dynamic/Q_3.25/K_2/tau_N_Q3.25_K2.txt <==
16	16.6472020545	0.03536713893779091
32	26.19126717589999	0.06870225459645725
64	41.22067781920001	0.13427970658245267
128	63.628402160300006	0.25511796599578823
256	97.89359445300015	0.4839988847191308
512	148.14335187299994	1.270942266709525
1024	223.94217246540043	3.7370652047952375


==> cm2data/dynamic/Q_3.25/K_2/tau_S2_Q3.25_K2.txt <==
16	18.412632089899994	0.03911781182219088
32	27.9215726645	0.0732410150699035
64	42.55154062809997	0.13861510029588028
128	63.78847724429997	0.2557597867621465
256	95.77052145649999	0.473502130889372
512	141.20734198300005	1.211437280356352
1024	209.01216405720018	3.4879186759599605


==> cm2data/dynamic/Q_3.25/K_2/tau_S4_Q3.25_K2.txt <==
16	17.555020705900006	0.037295808288308155
32	26.479530296899988	0.0694583969471387
64	40.30206534869998	0.13128725183576553
128	60.26888636970002	0.24164799337146606
256	90.5452298617999	0.447667597809873
512	133.98122984709988	1.1494434667873747
1024	199.22678144559964	3.3246237839312127


==> cm2data/dynamic/Q_3.25/K_2/tau_S6_Q3.25_K2.txt <==
16	16.4536630738	0.03495596353438761
32	24.684917950899987	0.06475095329926943
64	37.513181415999995	0.12220223586834157
128	55.965110865699984	0.22439201309528603
256	84.07712586220009	0.41568843574573333
512	124.74030904739998	1.0701643315500255
1024	186.08622995060017	3.105339058668624


==> cm2data/dynamic/Q_3.25/K_2/tau_S8_Q3.25_K2.txt <==
16	15.355810603100009	0.03262356552916559
32	22.903483568400006	0.060078076738107375
64	34.72902270210005	0.11313261268501472
128	51.68507533219999	0.20723121818886453
256	77.5844000861	0.38358754036050635
512	115.28145309019988	0.9890155005108257
1024	172.27022311270008	2.874782581276646


==> cm2data/dynamic/Q_3.25/K_3/tau_C1_Q3.25_K3.txt <==
16	11.832681039899997	0.020319323464591095
32	18.0704189722	0.03856102498450484
64	27.39195110840001	0.07247748254037602
128	41.44545508410003	0.13589275685452074
256	62.0244638508	0.2502306738110611
512	91.7388498369999	0.6425278360078848
1024	136.08218699599988	1.854342780358493


==> cm2data/dynamic/Q_3.25/K_3/tau_C2_Q3.25_K3.txt <==
16	6.809052726200001	0.01169264550988716
32	9.608642935699995	0.020504179835604788
64	13.7035558094	0.03625879817711424
128	19.714283694699986	0.06463985870703298
256	28.49795153779996	0.11497175747770164
512	40.968762515899975	0.2869402697988197
1024	59.81421947489988	0.8150667511635401


==> cm2data/dynamic/Q_3.25/K_3/tau_C3_Q3.25_K3.txt <==
16	8.0399677172	0.013806398071559745
32	11.685875902399994	0.02493685139960029
64	17.051086614099997	0.045116166697190666
128	25.041587027300007	0.08210720066282254
256	36.66884436260006	0.1479362990512653
512	53.33139430399994	0.3735266512967756
1024	78.19852161979986	1.0655829921710904


==> cm2data/dynamic/Q_3.25/K_3/tau_EP_Q3.25_K3.txt <==
16	12.156568637000003	0.02087550991375273
32	18.812812798799996	0.04014524209313446
64	28.96712513119999	0.07664529984129581
128	44.50949893690004	0.14593924724617477
256	67.61593715540003	0.27278883950471877
512	101.36206546529998	0.7099276772319146
1024	152.33161637320026	2.0757678817308167


==> cm2data/dynamic/Q_3.25/K_3/tau_Fprime_Q3.25_K3.txt <==
16	9.0363266838	0.01551736619965544
32	12.822906685100003	0.027363196493607158
64	18.39340580509999	0.04866786388532851
128	26.70665133409998	0.08756666970549484
256	38.84873044080003	0.15673080251511579
512	56.31734577109988	0.39443989511865857
1024	82.05908538040005	1.1181894992798647


==> cm2data/dynamic/Q_3.25/K_3/tau_N_Q3.25_K3.txt <==
16	10.913507177599996	0.018740899186501275
32	17.328948760300005	0.036978778805800944
64	27.202136336900008	0.07197524388155048
128	42.42785320049995	0.13911387695310276
256	65.21076514710008	0.2630854454743222
512	98.65195978159998	0.6909464239962966
1024	149.27461597879986	2.034111242195209


==> cm2data/dynamic/Q_3.25/K_3/tau_S2_Q3.25_K3.txt <==
16	12.086145540699992	0.020754577923084445
32	18.483262775200004	0.03944200512263403
64	28.065707011499967	0.07426020081079623
128	42.49163552229997	0.1393230085823827
256	63.69642823769999	0.25697602474433945
512	94.26527176700017	0.6602225903939511
1024	139.92742400700004	1.9067404353897504


==> cm2data/dynamic/Q_3.25/K_3/tau_S4_Q3.25_K3.txt <==
16	11.509012129399993	0.01976351254856078
32	17.532037116300014	0.03741215531919702
64	26.577249663100016	0.07032183070149542
128	40.14416175360004	0.13162603236569043
256	60.16669853190002	0.24273573006355192
512	89.11258531299983	0.6241337961394073
1024	132.21228074910005	1.8016089665654074


==> cm2data/dynamic/Q_3.25/K_3/tau_S6_Q3.25_K3.txt <==
16	10.773209925999996	0.018499977857950226
32	16.345165912800002	0.03487945421237917
64	24.7289332668	0.06543129483525534
128	37.271143119600026	0.12220588190826547
256	55.82914239939997	0.22523635116783594
512	82.80544547689988	0.5799593496809127
1024	122.73379072739998	1.6724490086867454


==> cm2data/dynamic/Q_3.25/K_3/tau_S8_Q3.25_K3.txt <==
16	10.041834531900003	0.01724404497539818
32	15.165162710100002	0.03236140894452389
64	22.882673896200014	0.06054620173735509
128	34.40560002689997	0.11281024250794361
256	51.48911312689996	0.20772699466892608
512	76.44869567819995	0.5354374410297873
1024	113.19127931979983	1.5424166545205678


==> cm2data/dynamic/Q_3.5/K_1/tau_C1_Q3.5_K1.txt <==
16	47.78040602990001	0.16395939430673132
32	76.54694591850013	0.333633979775985
64	121.59495437850002	0.6707732936993026
128	196.17758909089966	1.3828650958512063
256	310.3888071368003	2.760525863552798
512	500.14798728580035	8.023347517220028
1024	762.0676271392986	24.129257047503916


==> cm2data/dynamic/Q_3.5/K_1/tau_C2_Q3.5_K1.txt <==
16	27.82588100089998	0.095485052849985
32	41.2669258105	0.1798641151005075
64	61.79069309220002	0.34086567931429196
128	95.17851592270007	0.6709178563889578
256	145.86704649879977	1.2973075872627176
512	229.6477295747001	3.6839967124880157
1024	348.2103213461002	11.025342175856759


==> cm2data/dynamic/Q_3.5/K_1/tau_C3_Q3.5_K1.txt <==
16	32.88142719659994	0.11283325812931964
32	50.17921643210003	0.21870881299571085
64	77.01946784070012	0.4248745549232158
128	120.81696859270014	0.8516445208019264
256	188.01936799439974	1.672200531279577
512	298.85687159240064	4.794246102453743
1024	452.2252918369985	14.318755870891795


==> cm2data/dynamic/Q_3.5/K_1/tau_EP_Q3.5_K1.txt <==
16	48.76545078720004	0.1673395945852904
32	78.72491183350012	0.3431267613274731
64	126.17153257049996	0.6960197888636035
128	206.2906009447998	1.4541521942985627
256	329.0069440401005	2.9261112431508285
512	532.7875003329988	8.54694885647897
1024	822.7567292258018	26.05084890113578


==> cm2data/dynamic/Q_3.5/K_1/tau_Fprime_Q3.5_K1.txt <==
16	36.78023011939998	0.12621207632821863
32	54.73273077109995	0.23855555008833199
64	82.10448217839996	0.4529258160404304
128	127.47126468580001	0.8985509684101854
256	196.80574105040026	1.7503444897929479
512	308.73441487030055	4.952701128465244
1024	471.349323971601	14.92427783603912


==> cm2data/dynamic/Q_3.5/K_1/tau_N_Q3.5_K1.txt <==
16	44.283671016000014	0.1519602799716332
32	73.30988147449999	0.31952506033727907
64	119.81148259349985	0.6609348489253485
128	198.69923432080014	1.4006402922368306
256	320.31981398990064	2.8488499288501035
512	522.8480612072007	8.387500900554354
1024	812.1416729504039	25.714745631135603


==> cm2data/dynamic/Q_3.5/K_1/tau_S2_Q3.5_K1.txt <==
16	48.6233320593	0.16685191140127661
32	77.81004052690011	0.3391392455442987
64	123.34397405909996	0.6804216849331115
128	199.51342204089957	1.4063795399501589
256	315.2551753171994	2.8038062103780663
512	506.87700325509996	8.131294034936918
1024	777.6177697176997	24.621619370790206


==> cm2data/dynamic/Q_3.5/K_1/tau_S4_Q3.5_K1.txt <==
16	46.14077437379995	0.15833296633012356
32	73.26987289930014	0.31935068081097756
64	115.37987165709978	0.6364880593410553
128	186.6497320143002	1.3157027810804642
256	293.9110657682998	2.6139766640495066
512	470.6198752188006	7.549659107662204
1024	727.8592613718024	23.04612161255902


==> cm2data/dynamic/Q_3.5/K_1/tau_S6_Q3.5_K1.txt <==
16	43.05255647229997	0.147735686426301
32	67.82982356349999	0.29563993326511034
64	106.17500976960011	0.5857098378442506
128	171.58050264649967	1.2094790711721342
256	269.2953855257989	2.395050528841222
512	429.77878390649977	6.894488484344555
1024	667.5793972280995	21.1374874114553


==> cm2data/dynamic/Q_3.5/K_1/tau_S8_Q3.5_K1.txt <==
16	40.04366661400001	0.13741062224844933
32	62.59046213419997	0.27280389475087236
64	97.42358351540013	0.5374329743584231
128	157.1168785450002	1.1075243014037677
256	245.8285250394001	2.18634172936271
512	391.11942878850215	6.274317157480716
1024	608.7672772293021	19.27532621942735


==> cm2data/dynamic/Q_3.5/K_2/tau_C1_Q3.5_K2.txt <==
16	23.613958736200008	0.057053555359962316
32	37.9866530462	0.1167639833611223
64	60.731272493399956	0.2369739936016285
128	97.2742662966	0.48220690699141383
256	154.5564321721003	0.9703808013766893
512	248.4901990394003	2.817614013836547
1024	408.2945385116001	9.47719898518272


==> cm2data/dynamic/Q_3.5/K_2/tau_C2_Q3.5_K2.txt <==
16	13.644385778599995	0.03296612516641115
32	20.316785809099986	0.062450062059430295
64	30.629403723099983	0.11951621996210278
128	47.14074184209997	0.23368555921715833
256	72.49665332879997	0.45516941330525884
512	114.13498354479995	1.2941690672228139
1024	184.0626242721002	4.272401297163215


==> cm2data/dynamic/Q_3.5/K_2/tau_C3_Q3.5_K2.txt <==
16	16.1518037655	0.03902428392430121
32	24.82221362440001	0.07629891833588645
64	38.39416686710001	0.1498143984138122
128	59.94316738400003	0.29714960019716496
256	93.32660906269997	0.5859500534483716
512	148.00474580849996	1.6782160725712294
1024	239.65379402730056	5.562765306218253


==> cm2data/dynamic/Q_3.5/K_2/tau_EP_Q3.5_K2.txt <==
16	24.116538154900006	0.05826783471938294
32	39.084063177500006	0.12013722022291157
64	63.058471698499886	0.24605474667820856
128	101.9222540800001	0.5052478601447719
256	163.93645923969999	1.0292731946266642
512	266.0525995467994	3.0167529174132297
1024	442.1088928664013	10.262086693806395


==> cm2data/dynamic/Q_3.5/K_2/tau_Fprime_Q3.5_K2.txt <==
16	18.092926253599995	0.04371421925333628
32	27.044953018	0.08313121033209808
64	40.88934217479999	0.1595505958146833
128	63.004409190999944	0.3123247539095074
256	97.59713754420005	0.6127625179439649
512	153.82417510790017	1.744202198422097
1024	253.8114161106997	5.891387389017871


==> cm2data/dynamic/Q_3.5/K_2/tau_N_Q3.5_K2.txt <==
16	21.864158667600016	0.052825873072633964
32	36.37748068819996	0.11181768355928992
64	59.84819652400004	0.23352822290507227
128	98.14286015250009	0.48651269075757697
256	159.5681672483999	1.0018469230468112
512	261.07356502619984	2.960295972653035
1024	436.3145704740007	10.127590781866784


==> cm2data/dynamic/Q_3.5/K_2/tau_S2_Q3.5_K2.txt <==
16	24.027444934200005	0.0580525770806198
32	38.611890242299985	0.1186858474820119
64	61.626972229400025	0.24046902235359358
128	98.65494764359985	0.48905120515191103
256	157.0104531347	0.9857883440768922
512	252.28739718839967	2.860670193755492
1024	417.07151628229985	9.68092731602123


==> cm2data/dynamic/Q_3.5/K_2/tau_S4_Q3.5_K2.txt <==
16	22.77954463759998	0.05503753206207158
32	36.34041061709997	0.11170373698021516
64	57.634114464300005	0.2248888539884098
128	91.99934616050001	0.45605813177783605
256	146.5371173212001	0.9200316243017201
512	234.95157082719967	2.664100399511779
1024	390.1326133664994	9.055630332362687


==> cm2data/dynamic/Q_3.5/K_2/tau_S6_Q3.5_K2.txt <==
16	21.23722827780002	0.05131115001832186
32	33.6321319441	0.1033789865599334
64	53.02318334479997	0.2068969576103338
128	84.39100682860004	0.4183421569753117
256	134.48815000879972	0.8443823200828614
512	215.18407448220003	2.4399580593492907
1024	357.54069924899954	8.299117505799966


==> cm2data/dynamic/Q_3.5/K_2/tau_S8_Q3.5_K2.txt <==
16	19.737889591500004	0.04768860609429039
32	31.026874305000028	0.09537090384589873
64	48.63606247510004	0.18977837092142774
128	77.16879374099986	0.38254028288061787
256	122.97486128969982	0.7720962678189162
512	196.37775203350046	2.2267144067423605
1024	325.79967554690086	7.562355268629743


==> cm2data/dynamic/Q_3.5/K_3/tau_C1_Q3.5_K3.txt <==
16	15.630488604699993	0.030755205082107988
32	25.006841976599993	0.06246064474790678
64	40.32205594549998	0.12833815028565645
128	64.63067954930001	0.2613273986278342
256	103.49456110629994	0.5318292001472077
512	165.75549695300003	1.5378363975555778
1024	265.8259662150001	4.974230235981709


==> cm2data/dynamic/Q_3.5/K_3/tau_C2_Q3.5_K3.txt <==
16	8.952015524899993	0.01761436128642367
32	13.311777874599994	0.03324938948974332
64	20.232590558700014	0.06439684651249493
128	31.155635163099983	0.12597455491026133
256	48.52882916289996	0.2493758910796958
512	76.09230259320006	0.7059645963645841
1024	120.69609434229987	2.258508340591488


==> cm2data/dynamic/Q_3.5/K_3/tau_C3_Q3.5_K3.txt <==
16	10.676695060200002	0.021007913090883373
32	16.303396144600008	0.040721680719426376
64	25.388953730299992	0.08080866124085764
128	39.75475827300002	0.16074421056700752
256	62.51893960009992	0.3212671012481715
512	98.61812285579991	0.9149532991310659
1024	157.29434318420002	2.9433478187112505


==> cm2data/dynamic/Q_3.5/K_3/tau_EP_Q3.5_K3.txt <==
16	15.955834062100006	0.03139536845242393
32	25.711110400499987	0.06421972571756894
64	41.90950965579998	0.13339074167929396
128	67.8305256284001	0.27426564185368246
256	109.73296218689998	0.5638865741910988
512	178.0123003766999	1.6515518324530043
1024	287.2345575995991	5.3748354292641425


==> cm2data/dynamic/Q_3.5/K_3/tau_Fprime_Q3.5_K3.txt <==
16	11.926658145399996	0.023467392893634434
32	17.7469185493	0.044327227560965986
64	27.07120005719998	0.08616296118555772
128	41.778584430199984	0.16892734013680577
256	65.24244397269993	0.33526241787731864
512	102.66527585059973	0.9525017321923476
1024	162.10440280170005	3.033355368864916


==> cm2data/dynamic/Q_3.5/K_3/tau_N_Q3.5_K3.txt <==
16	14.446907785399993	0.028426341810496934
32	23.911593493600005	0.05972499638129734
64	39.754165432200004	0.12653065271806713
128	65.30133685779998	0.26403913136874335
256	106.8155409565999	0.548894773821905
512	174.68969805480043	1.6207255921222326
1024	283.5995307412009	5.306815510950273


==> cm2data/dynamic/Q_3.5/K_3/tau_S2_Q3.5_K3.txt <==
16	15.902294079300002	0.031290020936248934
32	25.40647935759999	0.06345883590319071
64	40.937261993000035	0.13029624503874696
128	65.58869135129997	0.2652010192336712
256	105.09606920410003	0.5400588961000944
512	168.77489187450013	1.5658495584717065
1024	270.2611448854994	5.057222880225257


==> cm2data/dynamic/Q_3.5/K_3/tau_S4_Q3.5_K3.txt <==
16	15.056441845599993	0.029625686597475897
32	23.8929768366	0.05967849677129625
64	38.3098181093	0.12193354427593885
128	61.221614542800026	0.24754320053314668
256	97.99103659539998	0.5035481483959354
512	157.6192745463997	1.462350641816056
1024	252.03478402039977	4.7161647187597024


==> cm2data/dynamic/Q_3.5/K_3/tau_S6_Q3.5_K3.txt <==
16	14.014831998800007	0.02757617136707907
32	22.096467716699998	0.0551912801115737
64	35.263969355300034	0.11223913296748345
128	56.21818043170003	0.22731233758110003
256	89.8408877119	0.4616668445335956
512	144.49540801210003	1.3405908208501767
1024	230.9421362553006	4.321471575106425


==> cm2data/dynamic/Q_3.5/K_3/tau_S8_Q3.5_K3.txt <==
16	13.004333190999995	0.025587871522135642
32	20.37042660860001	0.05088007437939052
64	32.35705832160001	0.10298693646207033
128	51.459504367399994	0.20807112821322582
256	82.08026728620014	0.42178721695194094
512	131.83574870759995	1.2231377938496082
1024	210.73968936829974	3.943436187604602


==> cm2data/dynamic/Q_3.75/K_1/tau_C1_Q3.75_K1.txt <==
16	61.90845484500003	0.2409299881191337
32	104.29012383769997	0.5278445605047741
64	177.05262456619988	1.170572730873856
128	303.54834340870036	2.6317045559417562
256	518.9183185724986	5.886403982864239
512	900.8537076756998	19.125793940089036
1024	1519.4101702518037	66.70558765843708


==> cm2data/dynamic/Q_3.75/K_1/tau_C2_Q3.75_K1.txt <==
16	35.88441618800005	0.13965187771981935
32	56.169559649899966	0.2842915075380355
64	90.44107453650004	0.5979457003969624
128	148.72771985719976	1.289440138423115
256	249.99405126829984	2.8358335530074235
512	425.3373276408011	9.03022767645044
1024	724.6440030365028	31.813531995577875


==> cm2data/dynamic/Q_3.75/K_1/tau_C3_Q3.75_K1.txt <==
16	42.76081885379994	0.16641286887557505
32	68.87425667339984	0.3485939071319979
64	113.31641255580011	0.7491846157224036
128	190.49008010200006	1.651511604499749
256	321.03733187100136	3.6417204044215126
512	551.3396464977017	11.705350580310453
1024	928.5041940345018	40.763461453025904


==> cm2data/dynamic/Q_3.75/K_1/tau_EP_Q3.75_K1.txt <==
16	62.702675548300014	0.24402086779120954
32	106.28157268550004	0.5379238988270744
64	181.36444392439958	1.1990800640666233
128	312.13986124610034	2.706191329222207
256	534.9698260011982	6.068485928861432
512	933.1742191452988	19.811982426786557
1024	1581.9426172959022	69.45090535438577


==> cm2data/dynamic/Q_3.75/K_1/tau_Fprime_Q3.75_K1.txt <==
16	47.53303602970001	0.18498497232041478
32	74.62901019170006	0.37772049390648216
64	119.88803554759981	0.7926325041150897
128	197.80306524550045	1.714913750278459
256	330.7031839960002	3.75136600452846
512	557.6356815768991	11.839020085734356
1024	943.8662980537985	41.437893016234014


==> cm2data/dynamic/Q_3.75/K_1/tau_N_Q3.75_K1.txt <==
16	57.28822643589998	0.22294938145564724
32	99.77894831420025	0.5050121064435696
64	173.54827322739968	1.147403923709029
128	302.8677000032005	2.625803511214874
256	524.1843873660991	5.94614018259209
512	921.2799423892047	19.559458088633594
1024	1568.8474206492065	68.87599621864142


==> cm2data/dynamic/Q_3.75/K_1/tau_S2_Q3.75_K1.txt <==
16	62.66236382999999	0.24386398612075916
32	105.4645628223	0.5337887593114665
64	178.5749823838005	1.180637707613298
128	305.0318614612005	2.644566366267401
256	520.8366279296	5.908164524814407
512	898.212872579099	19.069727047699086
1024	1526.7086329719987	67.02600689366776


==> cm2data/dynamic/Q_3.75/K_1/tau_S4_Q3.75_K1.txt <==
16	59.00792799379999	0.2296419677421352
32	98.50785479010008	0.4985787091294265
64	165.59522246429984	1.0948228090638783
128	280.7579228097997	2.4341160827238304
256	477.4212335871996	5.41567747814827
512	817.5711905707998	17.357644186817808
1024	1397.939538258401	61.37274860746584


==> cm2data/dynamic/Q_3.75/K_1/tau_S6_Q3.75_K1.txt <==
16	54.67506154809997	0.21277969159749627
32	90.47352944470006	0.457914504554362
64	151.08046297569996	0.998859353598722
128	254.32215800649908	2.20492319077324
256	430.71714564529947	4.885884793177112
512	734.424216841302	15.592372120174058
1024	1256.267174589298	55.15300725089642


==> cm2data/dynamic/Q_3.75/K_1/tau_S8_Q3.75_K1.txt <==
16	50.58015846329997	0.19684350074860535
32	82.94577630969988	0.41981421855492945
64	137.6574908522997	0.910114184339413
128	230.10418764920018	1.994958141353902
256	388.43112633460004	4.40620892978745
512	660.2384691500029	14.01735354440992
1024	1126.7786739908047	49.46816539808658


==> cm2data/dynamic/Q_3.75/K_2/tau_C1_Q3.75_K2.txt <==
16	30.73130254299999	0.08451213279718985
32	51.72367685709997	0.18431414393856888
64	88.01716528149991	0.41025041057836065
128	150.93555158550006	0.9232054996059885
256	260.67125209899984	2.0977925282535117
512	447.3680704992993	6.017055459635067
1024	752.6001950893008	23.27032755655993


==> cm2data/dynamic/Q_3.75/K_2/tau_C2_Q3.75_K2.txt <==
16	17.702923721599984	0.048683645555374154
32	27.741884075700032	0.09885649909967277
64	44.79836777950002	0.20880641538501382
128	74.23154568359995	0.45404128119233783
256	125.19588161090003	1.0075333697008968
512	212.4709135572001	2.857712373183333
1024	352.77391239239967	10.90773633643059


==> cm2data/dynamic/Q_3.75/K_2/tau_C3_Q3.75_K2.txt <==
16	21.1340304862	0.058119306478808155
32	34.15447374829992	0.12170736832925105
64	56.40887179750003	0.26292329162355565
128	94.68487114820014	0.5791451573553618
256	161.09102830359987	1.2964051571579627
512	274.5459968281993	3.692615986859205
1024	459.42848985999973	14.205485884293859


==> cm2data/dynamic/Q_3.75/K_2/tau_EP_Q3.75_K2.txt <==
16	31.174583512799995	0.08573117062136884
32	52.526068771300054	0.18717341821594882
64	90.0240805328	0.4196046973610422
128	155.19557463360005	0.9492621619704303
256	269.3659692738	2.1677646198351566
512	463.9379982117005	6.239919317344865
1024	784.5469156748995	24.258117165485782


==> cm2data/dynamic/Q_3.75/K_2/tau_Fprime_Q3.75_K2.txt <==
16	23.54118634310001	0.06473906739383013
32	36.89545035429998	0.13147467002526722
64	59.41216619259997	0.27692172880040494
128	98.27060520020031	0.6010774944499514
256	165.36229511779996	1.330778842544655
512	279.8768815958004	3.764315849703194
1024	467.9342929191987	14.468484518376947


==> cm2data/dynamic/Q_3.75/K_2/tau_N_Q3.75_K2.txt <==
16	28.474453202700015	0.07830571994229031
32	49.27260837750003	0.17557991203544268
64	86.15257005789998	0.4015594813306642
128	150.59600942239962	0.9211286715225473
256	264.0328548633002	2.1248455504227053
512	457.8811216653999	6.158454938247406
1024	777.9505818196984	24.05415914038224


==> cm2data/dynamic/Q_3.75/K_2/tau_S2_Q3.75_K2.txt <==
16	31.148455038999995	0.08565931642500069
32	52.20411982280002	0.18602617292248974
64	88.61704148220005	0.4130464499287116
128	151.7212716897997	0.9280113993017238
256	261.36024306979965	2.1033372904738927
512	448.3682399477989	6.030507637913991
1024	755.002090665701	23.344593942861962


==> cm2data/dynamic/Q_3.75/K_2/tau_S4_Q3.75_K2.txt <==
16	29.347408610500008	0.08070637716294633
32	48.64304761760002	0.17333651095552977
64	82.06010603340006	0.38248439477273394
128	139.769171277	0.8549057279272156
256	239.5841600577	1.9280908685168543
512	411.3055653154013	5.532018399518745
1024	691.8412440978971	21.39166648154497


==> cm2data/dynamic/Q_3.75/K_2/tau_S6_Q3.75_K2.txt <==
16	27.188045584800005	0.0747680550065733
32	44.60463752130001	0.15894588474717206
64	74.82149335109997	0.34874502341904734
128	126.7907509311002	0.7755225149355061
256	216.3212519045993	1.7408789895080852
512	371.87281822519867	5.0016519254368985
1024	623.2459910547	19.270707680901943


==> cm2data/dynamic/Q_3.75/K_2/tau_S8_Q3.75_K2.txt <==
16	25.137598748499997	0.06912925609525165
32	40.852076606699974	0.145573864531697
64	68.14309422329993	0.31761682273883285
128	114.9361558955	0.7030132404968167
256	195.2454145276002	1.5712679034364865
512	336.0196711786998	4.51943071116816
1024	560.5625087327013	17.332540277363517


==> cm2data/dynamic/Q_3.75/K_3/tau_C1_Q3.75_K3.txt <==
16	20.34743988769999	0.045475435450431596
32	34.4793328457	0.10043763000710325
64	58.557543242899996	0.2223897218511172
128	99.60449505909988	0.49536793925014405
256	173.56663211720002	1.1389868116913018
512	296.59199922579944	3.618581850364937
1024	512.4693397582016	13.13313315886448


==> cm2data/dynamic/Q_3.75/K_3/tau_C2_Q3.75_K3.txt <==
16	11.6649890534	0.026070624100899876
32	18.417153886999966	0.05364881322281952
64	29.774836457700015	0.11307881497902952
128	48.83623041389998	0.24287962914248687
256	83.22157448819992	0.5461203840507759
512	140.0243926349998	1.7083728729028673
1024	239.2603370772008	6.13156265690408


==> cm2data/dynamic/Q_3.75/K_3/tau_C3_Q3.75_K3.txt <==
16	13.9710959283	0.031224649123709064
32	22.71865743620002	0.06617900990273226
64	37.49530240399997	0.14239958527222052
128	62.367680557899995	0.3101762563571736
256	107.4866256438001	0.7053536013697663
512	181.22182951820062	2.211003752280068
1024	309.8496487804001	7.940566158709908


==> cm2data/dynamic/Q_3.75/K_3/tau_EP_Q3.75_K3.txt <==
16	20.615780421499995	0.0460751621330465
32	35.058515761300015	0.1021247786431803
64	59.82730280440005	0.2272120122011146
128	102.50729268099997	0.5098045655807897
256	179.0782048966	1.1751551041265347
512	308.0354665857987	3.7581983046261036
1024	538.8752550598999	13.809841744011308


==> cm2data/dynamic/Q_3.75/K_3/tau_Fprime_Q3.75_K3.txt <==
16	15.54939376540001	0.034752060031849136
32	24.496178798600006	0.07135689526743465
64	39.499455445100004	0.15001095372578602
128	64.85807338759999	0.3225618496302466
256	109.87199182529993	0.7210069593259673
512	185.33594986790047	2.2611982324632875
1024	315.74717039369983	8.091702881721067


==> cm2data/dynamic/Q_3.75/K_3/tau_N_Q3.75_K3.txt <==
16	18.8051063821	0.0420284028918369
32	32.88938560420001	0.09580614443030194
64	57.226774585400015	0.21733573127705927
128	99.46323300020006	0.49466539369765755
256	175.4961046621	1.1516484837843433
512	303.98348877369943	3.708761996811943
1024	534.2188162393998	13.690510446836361


==> cm2data/dynamic/Q_3.75/K_3/tau_S2_Q3.75_K3.txt <==
16	20.61158049710001	0.04606577552755695
32	34.79895148219998	0.10136867291619374
64	58.95381170789997	0.22389466944333705
128	100.1583654002	0.49812252988704
256	174.03583738079976	1.142065851715858
512	297.81633653779926	3.6335194238244095
1024	516.1842497866996	13.22833574815594


==> cm2data/dynamic/Q_3.75/K_3/tau_S4_Q3.75_K3.txt <==
16	19.399566356899978	0.043356989011814735
32	32.42580969310002	0.09445575676335866
64	54.54395533839996	0.2071469256497073
128	92.31049381759993	0.45909232375963904
256	159.47278723749972	1.046499544708083
512	273.00881021189997	3.3308542651226474
1024	476.05147356750064	12.199846718216438


==> cm2data/dynamic/Q_3.75/K_3/tau_S6_Q3.75_K3.txt <==
16	17.953836689699997	0.040125860844223024
32	29.733391337600008	0.08661279414502109
64	49.68504769450003	0.18869377581476796
128	83.77186687140005	0.4166267499734853
256	143.91600744829978	0.9444121400258287
512	246.1150440428999	3.002735858688449
1024	431.42393421689945	11.056169679663363


==> cm2data/dynamic/Q_3.75/K_3/tau_S8_Q3.75_K3.txt <==
16	16.5844523647	0.03706536041654935
32	27.2262020821	0.07930940031403809
64	45.22036414060001	0.17173780944871878
128	75.95226789050004	0.37773715336810526
256	129.8116050282003	0.8518555918729984
512	221.60931090009993	2.7037527390766747
1024	389.91714626219965	9.992468632761657


==> cm2data/dynamic/Q_3/K_1/tau_C1_Q3_K1.txt <==
16	27.288032566100007	0.07137018670362953
32	39.30472033110002	0.12435475663902047
64	56.19331658509995	0.21429946523611268
128	79.3969388159001	0.3635041328252437
256	111.05623071520014	0.6075692414574089
512	153.19539514439984	1.411973777497607
1024	211.50069505129994	3.6694927377521807


==> cm2data/dynamic/Q_3/K_1/tau_C2_Q3_K1.txt <==
16	16.176432391400006	0.042308473400428134
32	21.389677855299983	0.06767401375397171
64	28.634143212599998	0.10919949116478245
128	38.15202599470006	0.17467196256629858
256	51.31421149120002	0.2807310886648551
512	68.11489753669994	0.627802481191436
1024	92.14835940490003	1.598754725368834


==> cm2data/dynamic/Q_3/K_1/tau_C3_Q3_K1.txt <==
16	18.675008618199993	0.04884334730047974
32	25.557158344599994	0.08085935174083698
64	35.0340560126	0.1336062707240693
128	47.62013680149995	0.21801994876888342
256	65.10284033870002	0.35616626880434
512	87.68149650729993	0.8081442247226794
1024	118.99439342719998	2.0645277898894183


==> cm2data/dynamic/Q_3/K_1/tau_EP_Q3_K1.txt <==
16	28.26595408410002	0.07392788085589552
32	41.36426652399997	0.13087087896344884
64	60.26372360709998	0.22982241531482753
128	87.14557640429992	0.3989798303666745
256	124.43890044209992	0.6807834901518288
512	175.69746479690008	1.6193712143383612
1024	246.87740765400014	4.28327128798185


==> cm2data/dynamic/Q_3/K_1/tau_Fprime_Q3_K1.txt <==
16	21.118853993099997	0.05523507599176306
32	28.200537950400008	0.08922264309146166
64	38.083673625899955	0.14523632681294768
128	51.522561281899996	0.2358864742019741
256	70.01136099280018	0.3830199279937787
512	94.22855267600005	0.8684872371304284
1024	128.1428400982001	2.223251422512969


==> cm2data/dynamic/Q_3/K_1/tau_N_Q3_K1.txt <==
16	25.24452377709999	0.06602551396300024
32	37.75744559430003	0.11945939110206685
64	55.935338325700016	0.21331563643952928
128	82.05835865039995	0.37568894905936817
256	118.57358761739995	0.6486953881078105
512	169.06119630519996	1.5582059483596946
1024	239.4338656092	4.1541273933486815


==> cm2data/dynamic/Q_3/K_1/tau_S2_Q3_K1.txt <==
16	28.013838562599993	0.0732684880690849
32	40.425904130999946	0.12790202875823836
64	57.99527746890003	0.2211714435645309
128	82.20758384150008	0.3763721488715462
256	115.27043984859995	0.6306244435836968
512	159.70777150070012	1.4719971524536497
1024	220.6996338925001	3.829092398947729


==> cm2data/dynamic/Q_3/K_1/tau_S4_Q3_K1.txt <==
16	26.90433262470001	0.0703666428831084
32	38.68567420640004	0.12239617941122416
64	55.49634779959996	0.21164149722326692
128	78.6572594790999	0.3601176484103249
256	110.32055056450001	0.603544463844864
512	153.43017485329995	1.4141376988879533
1024	211.90592780879976	3.6765234411755623


==> cm2data/dynamic/Q_3/K_1/tau_S6_Q3_K1.txt <==
16	25.403435096099994	0.06644113683646603
32	36.40086729029998	0.11516736298344366
64	52.19392169289998	0.19904732781566806
128	73.91694040210007	0.3384149782432137
256	103.67120527740003	0.567167057136077
512	144.6035795751002	1.3327845938180858
1024	199.5976201627998	3.4629768828058065


==> cm2data/dynamic/Q_3/K_1/tau_S8_Q3_K1.txt <==
16	23.85802502050002	0.06239921093499002
32	34.04411520770001	0.10771092189389014
64	48.74993374020004	0.18591329655724417
128	68.91208581690006	0.3155011814011465
256	96.6001510882	0.5284825546784541
512	134.97881822710008	1.244074938901637
1024	186.23249290550078	3.231094725643642


==> cm2data/dynamic/Q_3/K_2/tau_C1_Q3_K2.txt <==
16	13.383603554099995	0.02464244719272731
32	19.439425770900005	0.04327123866195114
64	27.821034705599967	0.074867666592423
128	39.34326685950001	0.12706371067367414
256	55.208782896299915	0.21321539688291868
512	77.1189529969	0.5043877849589437
1024	106.88410848860009	1.303640674154263


==> cm2data/dynamic/Q_3/K_2/tau_C2_Q3_K2.txt <==
16	7.834623294400002	0.014425434078852335
32	10.483165463199995	0.023335028515600483
64	14.01323172099999	0.037710242321038374
128	18.84293097039999	0.06085546321349242
256	25.315828959499978	0.09776930835730539
512	34.26933934359999	0.22413473590881858
1024	45.809811496300064	0.5587316429578099


==> cm2data/dynamic/Q_3/K_2/tau_C3_Q3_K2.txt <==
16	9.106391136299997	0.016767065894136398
32	12.554018598999992	0.027944649258986407
64	17.216393846400013	0.04633009692327052
128	23.598746451599983	0.07621492902700966
256	32.2211986704	0.12443773077658515
512	44.049798176500055	0.2881027201059964
1024	60.06288450030001	0.7325730676789244


==> cm2data/dynamic/Q_3/K_2/tau_EP_Q3_K2.txt <==
16	13.868210030199997	0.025534724780618776
32	20.463707107399976	0.0455512402777921
64	29.9073933634	0.08048215239560369
128	43.197636930900046	0.13951185244417344
256	61.988732407300056	0.23939944858623796
512	88.49181126049993	0.5787706774297449
1024	124.9580289513001	1.5240840888936749


==> cm2data/dynamic/Q_3/K_2/tau_Fprime_Q3_K2.txt <==
16	10.294763517300003	0.018955146520233335
32	13.884605322899997	0.030906472121907076
64	18.756727684899985	0.0504752051653673
128	25.468199611000014	0.08225254802322259
256	34.624533813500015	0.13371937093411668
512	47.21073496749999	0.3087764694821294
1024	64.07227621949997	0.781474688300327


==> cm2data/dynamic/Q_3/K_2/tau_N_Q3_K2.txt <==
16	12.3593228606	0.02275649900260991
32	18.651321436299995	0.04151695583719585
64	27.750831721000004	0.07467874717585778
128	40.66315313159997	0.13132643872824004
256	59.056737835099995	0.22807613454860687
512	85.13781392050005	0.556834237380452
1024	121.2018589677001	1.478270955034018


==> cm2data/dynamic/Q_3/K_2/tau_S2_Q3_K2.txt <==
16	13.73825726700001	0.025295450351145436
32	20.004720042400002	0.04452955686664458
64	28.721911459799987	0.07729196680943598
128	40.73772197519999	0.1315672675847328
256	57.32977602949999	0.2214066369167849
512	80.31486544790003	0.5252902886813089
1024	111.24682990599995	1.3568517751322253


==> cm2data/dynamic/Q_3/K_2/tau_S4_Q3_K2.txt <==
16	13.179580743500004	0.0242667919130413
32	19.1333972055	0.04259003360749829
64	27.4585285488	0.07389214607810017
128	38.972837263	0.1258673646955242
256	54.9275082101	0.21212911874554552
512	77.09052114850007	0.5042018296719559
1024	106.41986931299974	1.2979784566328152


==> cm2data/dynamic/Q_3/K_2/tau_S6_Q3_K2.txt <==
16	12.429083916000003	0.02288494595763622
32	17.984379782000005	0.040032375385235554
64	25.790529252000006	0.0694034842957229
128	36.61950597999997	0.11826700435101409
256	51.675773570600036	0.19957097391157588
512	72.61387873469991	0.4749228565608883
1024	100.03603277749976	1.2201162834574883


==> cm2data/dynamic/Q_3/K_2/tau_S8_Q3_K2.txt <==
16	11.657548696699992	0.021464363240726213
32	16.798996376800005	0.03739376821459016
64	24.04904367550001	0.06471706760070792
128	34.13845004640003	0.11025414221534162
256	48.19389471559998	0.18612401596357095
512	67.7549346217	0.44314348244913343
1024	93.20808749069997	1.1368374188756551


==> cm2data/dynamic/Q_3/K_3/tau_C1_Q3_K3.txt <==
16	8.763285270499999	0.013076630659064318
32	12.817802321199999	0.023319700066107365
64	18.420060635800006	0.04033271194265085
128	26.122526383600007	0.06872142283185839
256	36.76393460559995	0.11596646879797917
512	50.83971450319996	0.27040677527505225
1024	70.90210139370011	0.7140419639632934


==> cm2data/dynamic/Q_3/K_3/tau_C2_Q3_K3.txt <==
16	5.0728113357	0.007569681710963953
32	6.846651416000002	0.012456258372329294
64	9.216015197699994	0.020179460511954097
128	12.439064200799999	0.03272387126815118
256	16.78835736399999	0.052956424313872964
512	22.4425048552	0.11936741632582071
1024	30.39648132079999	0.30611734762781084


==> cm2data/dynamic/Q_3/K_3/tau_C3_Q3_K3.txt <==
16	5.926681949399997	0.008843832934086963
32	8.232242992900002	0.014977094563880711
64	11.360758784300005	0.02487560820546733
128	15.610660824599996	0.04106749888806966
256	21.40790592930003	0.06752811638942724
512	28.991614938700007	0.1542008876760404
1024	39.604510284800035	0.3988497061396798


==> cm2data/dynamic/Q_3/K_3/tau_EP_Q3_K3.txt <==
16	9.085080495100001	0.01355681556347572
32	13.505525897900004	0.02457089017929155
64	19.7956545904	0.043344723456505675
128	28.61796453949999	0.07528625726418263
256	41.23611036639994	0.1300732948596514
512	58.46931631450002	0.31098717669128145
1024	83.15709495429982	0.8374597400004032


==> cm2data/dynamic/Q_3/K_3/tau_Fprime_Q3_K3.txt <==
16	6.703088839200001	0.010002392290045055
32	9.108331269299999	0.01657098057687457
64	12.383130539899996	0.02711420157018053
128	16.840933790800005	0.04430402002187218
256	22.97635181220002	0.07247555013099785
512	31.016700233100003	0.16497193132698706
1024	42.726853423499925	0.4302942470362163


==> cm2data/dynamic/Q_3/K_3/tau_N_Q3_K3.txt <==
16	8.076764822700003	0.012052200430141304
32	12.295152584700002	0.02236883229725033
64	18.349853471700005	0.04017898577518904
128	26.91898198449999	0.07081668579810088
256	39.27720902689999	0.12389422633767556
512	56.25230739269998	0.2991953277566807
1024	80.6473462217	0.8121845241908026


==> cm2data/dynamic/Q_3/K_3/tau_S2_Q3_K3.txt <==
16	9.000598701700003	0.013430751287852278
32	13.196598415800002	0.024008851848209275
64	19.018106392999986	0.04164219771094369
128	27.01569210649998	0.07107110442088213
256	38.161699694300054	0.12037551487219766
512	52.93253082349997	0.2815380673750444
1024	74.17450534440006	0.7469977395737275


==> cm2data/dynamic/Q_3/K_3/tau_S4_Q3_K3.txt <==
16	8.6312449044	0.01287959917529079
32	12.6194663122	0.022958863151456326
64	18.17009559459999	0.03978538649124279
128	25.79746282810001	0.06786626702813922
256	36.51947567659997	0.11519535876673824
512	50.747187497600024	0.26991464172444857
1024	71.35416012639996	0.7185945639424026


==> cm2data/dynamic/Q_3/K_3/tau_S6_Q3_K3.txt <==
16	8.132757765999997	0.01213575346036306
32	11.856146132099996	0.021570138531721926
64	17.05078214730001	0.03733452882382855
128	24.202905770900003	0.0636714112876102
256	34.31495157099997	0.10824150905916333
512	47.76204935289997	0.25403725949784134
1024	67.28231310460014	0.6775877448601353


==> cm2data/dynamic/Q_3/K_3/tau_S8_Q3_K3.txt <==
16	7.619229257899998	0.011369462916800637
32	11.067593608699998	0.020135508173782495
64	15.884917929300002	0.034781743216953376
128	22.53305464899999	0.059278476878081264
256	31.968500932999998	0.10083997280857457
512	44.540501572300045	0.2369024593665051
1024	62.77793202859994	0.6322249552287401


==> cm2data/dynamic/Q_4/K_1/tau_C1_Q4_K1.txt <==
16	79.10444404319996	0.34606071088505014
32	141.52827122180017	0.8277700130336496
64	251.42548361239972	1.963405474213734
128	461.4449025278007	4.86868426768986
256	868.1884874723014	12.607958583273433
512	1637.581592267103	46.31429996319942
1024	3054.341068987779	186.63437348564779


==> cm2data/dynamic/Q_4/K_1/tau_C2_Q4_K1.txt <==
16	45.76288699709996	0.20020034775441922
32	76.2426033697	0.4459274478535047
64	129.57233866240009	1.0118426954231206
128	231.96783118560006	2.4474820809954156
256	429.96911208409966	6.244073534108148
512	810.2299090686043	22.915029837266548
1024	1487.0972628572904	90.86852440404473


==> cm2data/dynamic/Q_4/K_1/tau_C3_Q4_K1.txt <==
16	54.91776038119998	0.24025046162203095
32	94.4193027229998	0.5522392577180492
64	163.77524094169954	1.278936406865273
128	297.12830496440023	3.1349872887118426
256	553.7971646668985	8.042322394740664
512	1044.3142128898023	29.53543319001951
1024	1950.042258095309	119.156605922458


==> cm2data/dynamic/Q_4/K_1/tau_EP_Q4_K1.txt <==
16	79.43400629320006	0.3475024572735795
32	142.07823051219992	0.8309866128341852
64	253.4332579293997	1.9790843744920392
128	462.6884507705011	4.881804888878181
256	875.8575537820026	12.719329871651837
512	1652.8786321504049	46.746932875690476
1024	3049.0566253592942	186.31146952582597


==> cm2data/dynamic/Q_4/K_1/tau_Fprime_Q4_K1.txt <==
16	60.6405530552	0.26528614356084423
32	100.47412518240004	0.5876526802297921
64	170.21186610549987	1.329200623922721
128	300.7930954742005	3.173654327402055
256	557.2871517553973	8.093004491201146
512	1014.8762201599991	28.70286397206985
1024	1849.8783971634123	113.03613050445782


==> cm2data/dynamic/Q_4/K_1/tau_N_Q4_K1.txt <==
16	73.03968283189995	0.3195290083806448
32	134.25433033570005	0.785226215316677
64	244.14954757290016	1.9065869988359345
128	451.56824690269906	4.76447612150403
256	862.6987009066019	12.528235110029888
512	1638.0215145161005	46.326741902640336
1024	3032.385857989307	185.29280849441287


==> cm2data/dynamic/Q_4/K_1/tau_S2_Q4_K1.txt <==
16	79.63699757570012	0.3483904896512178
32	141.55829318549965	0.8279456053804528
64	250.92455410460025	1.9594936681244002
128	457.013078451501	4.821924292578531
256	860.997389256199	12.503528416569843
512	1617.6331145395934	45.75011446817195
1024	2980.4946503977017	182.1220155804825


==> cm2data/dynamic/Q_4/K_1/tau_S4_Q4_K1.txt <==
16	74.44584732730006	0.32568060063042703
32	130.35559305300012	0.7624232955646397
64	229.55785828309993	1.792639111700572
128	413.02844885230013	4.357844457745177
256	776.0629932740009	11.270098853415142
512	1450.5699282357969	41.025211257352346
1024	2637.1583878782108	161.14258112869587


==> cm2data/dynamic/Q_4/K_1/tau_S6_Q4_K1.txt <==
16	68.53512783190003	0.29982278928795425
32	118.38569596189997	0.6924138071029082
64	207.1750500712	1.6178496371409092
128	369.01499079550024	3.893460455161339
256	690.2543867580996	10.02397387865221
512	1283.8124816194888	36.30895501695784
1024	2319.8620078392983	141.75430399779518


==> cm2data/dynamic/Q_4/K_1/tau_S8_Q4_K1.txt <==
16	63.08176428039996	0.27596578744471884
32	107.64031809039993	0.6295662819833264
64	187.25946017879923	1.4623269046989742
128	330.7455317106996	3.4896811255848363
256	615.7549989214973	8.942083010624463
512	1140.3060280680936	32.25028644873533
1024	2054.6993604375184	125.55163918340773


==> cm2data/dynamic/Q_4/K_2/tau_C1_Q4_K2.txt <==
16	39.196978723000015	0.12093419698169214
32	69.94169997709994	0.2878155575667506
64	126.11906015549988	0.6967554983335166
128	231.76510140110008	1.7382769650040975
256	431.24591246740124	4.415369759515313
512	824.8250463401007	16.565369751102875
1024	1506.7132503338987	65.3383938949853


==> cm2data/dynamic/Q_4/K_2/tau_C2_Q4_K2.txt <==
16	22.572185186899986	0.0696418239015456
32	37.674464393700035	0.15503336320180577
64	65.0863723057	0.35957521182496044
128	115.9119329216002	0.8693588540667208
256	213.29248256289935	2.183824009024927
512	403.6173360498998	8.106046778391427
1024	729.5583751140032	31.63718940682347


==> cm2data/dynamic/Q_4/K_2/tau_C3_Q4_K2.txt <==
16	27.159776377200014	0.08379589073919386
32	46.711901144500004	0.19222312121823065
64	82.28439907929977	0.45458717671130133
128	148.6109224266003	1.1146067360465166
256	274.5756100778994	2.8112796211838162
512	522.4501705416001	10.492625423961497
1024	950.2341277807984	41.20676029074591


==> cm2data/dynamic/Q_4/K_2/tau_EP_Q4_K2.txt <==
16	39.42673298910004	0.12164305640349293
32	70.26409449420004	0.28914223618231194
64	126.78147640819991	0.7004150733865273
128	233.6799297143996	1.7526384971278912
256	435.7556618145994	4.46154343980989
512	833.4360967953983	16.738309740462253
1024	1535.5268605208078	66.58789177489815


==> cm2data/dynamic/Q_4/K_2/tau_Fprime_Q4_K2.txt <==
16	30.039796600900004	0.09268159939305548
32	49.81308912980001	0.2049847519678503
64	85.38158507630014	0.47169784475870724
128	151.4681836536003	1.1360366724082378
256	276.32041177569937	2.829144009993297
512	514.3783023253977	10.330514098442372
1024	929.5876734594007	40.3114298987902


==> cm2data/dynamic/Q_4/K_2/tau_N_Q4_K2.txt <==
16	36.24466019299997	0.11182542680879555
32	66.38576747160002	0.27318261760281937
64	122.12233093140011	0.6746752270501096
128	228.08726302149958	1.7106925629624654
256	429.2220583807991	4.394648254978548
512	825.8727686599021	16.58641167714647
1024	1527.3235649481012	66.2321570939642


==> cm2data/dynamic/Q_4/K_2/tau_S2_Q4_K2.txt <==
16	39.516205285800005	0.12191910472930866
32	70.06634861700012	0.2883284964544892
64	125.72201558079988	0.6945619917361424
128	230.3278518746001	1.7274973535363887
256	428.40466304870034	4.3862792420173164
512	814.4808485999025	16.35762210679304
1024	1497.36626860529	64.93306343560445


==> cm2data/dynamic/Q_4/K_2/tau_S4_Q4_K2.txt <==
16	36.976452006899976	0.11408321958402909
32	64.5970527314	0.26582191675558375
64	114.75354534379983	0.6339657429493641
128	208.86339051750005	1.566510308818661
256	387.3743638940002	3.966184959673888
512	729.9428897396002	14.659804426864099
1024	1356.5262310258029	58.8255563505544


==> cm2data/dynamic/Q_4/K_2/tau_S6_Q4_K2.txt <==
16	34.05173815239998	0.10505961794639461
32	58.684844393099915	0.2414927177241652
64	103.29687974309999	0.5706724172616057
128	186.86992274870045	1.401555627669746
256	345.2992459670992	3.5353931586350256
512	646.0686806136022	12.975317161451224
1024	1211.863874660806	52.552294985222765


==> cm2data/dynamic/Q_4/K_2/tau_S8_Q4_K2.txt <==
16	31.343205667999992	0.09670299935814773
32	53.357433935000024	0.21957000764009532
64	93.13075055309997	0.5145087699812665
128	167.5203823082999	1.2564308430165383
256	308.3851303565989	3.15744297973756
512	573.6994712870004	11.521890502780375
1024	1084.1954502617973	47.015972928264674


==> cm2data/dynamic/Q_4/K_3/tau_C1_Q4_K3.txt <==
16	26.04551212650001	0.0656466032883142
32	46.56391060880002	0.15640598635817232
64	84.15781995229993	0.38030435268911955
128	155.47497110889987	0.954085150036266
256	287.0930458746011	2.3957958293824415
512	544.8929893390997	8.876286780538873
1024	980.484672521597	34.19095573598713


==> cm2data/dynamic/Q_4/K_3/tau_C2_Q4_K3.txt <==
16	14.918607727300001	0.037601714964613654
32	25.0015755685	0.08397911679180586
64	43.29605479040001	0.19565238382349212
128	77.67072373170004	0.47663288551492405
256	141.81705095400008	1.183465444716191
512	265.97427464260045	4.33271116377735
1024	481.1702627935988	16.779121201700228


==> cm2data/dynamic/Q_4/K_3/tau_C3_Q4_K3.txt <==
16	18.012006482500013	0.0453984946903832
32	31.025953081100024	0.10421471759794018
64	54.66387580740002	0.24702291380877853
128	99.74961932529986	0.6121218730015338
256	182.36992839739983	1.5218798230665158
512	345.0214643534992	5.620386980492525
1024	618.0284387413003	21.55156891768707


==> cm2data/dynamic/Q_4/K_3/tau_EP_Q4_K3.txt <==
16	26.188188443500007	0.06600621286462992
32	46.79059283149995	0.15716740128590703
64	84.70798967830018	0.38279053806837804
128	156.5783425507001	0.9608560810747954
256	289.3704021357005	2.41480040197924
512	548.2453437920997	8.930896511434725
1024	992.8412704451006	34.62184864486185


==> cm2data/dynamic/Q_4/K_3/tau_Fprime_Q4_K3.txt <==
16	19.899031325200003	0.05015466038381495
32	33.12290592270003	0.11125828359677699
64	56.88555906210001	0.2570625727797194
128	101.06781943530005	0.6202111181112591
256	182.4867003264997	1.52285428658887
512	340.66335331499926	5.549393511763782
1024	612.836158106601	21.370506385732075


==> cm2data/dynamic/Q_4/K_3/tau_N_Q4_K3.txt <==
16	24.059069064700005	0.060639858210718656
32	44.19633712200003	0.1484534183363527
64	81.5833421862001	0.36867043559259705
128	152.8280534603001	0.9378421187374913
256	285.0069020925994	2.3783869278286405
512	543.1811093090989	8.848400317733406
1024	987.4226913201009	34.432894748684824


==> cm2data/dynamic/Q_4/K_3/tau_S2_Q4_K3.txt <==
16	26.243257795399995	0.06614501281910824
32	46.6503687667	0.156696395245404
64	83.9726829853	0.3794677293731444
128	154.37376689609977	0.9473275183795663
256	284.14998885840066	2.371235973870903
512	537.6192418280997	8.757797700774464
1024	971.9030967425989	33.891703452062956


==> cm2data/dynamic/Q_4/K_3/tau_S4_Q4_K3.txt <==
16	24.519357320600008	0.061799995142815825
32	43.019051488799995	0.14449897124893052
64	76.69404685950012	0.3465759909482315
128	139.72068455210038	0.8574076543207003
256	255.77983577409998	2.134486615378963
512	480.76256713970207	7.831604558641834
1024	873.7856872846019	30.47020376142479


==> cm2data/dynamic/Q_4/K_3/tau_S6_Q4_K3.txt <==
16	22.548436631599966	0.05683237354431884
32	39.085252868499985	0.13128552664562948
64	69.05399139949999	0.31205101931908086
128	124.79826442020011	0.7658349764233942
256	227.41820110609996	1.8978083432004644
512	424.78456450230004	6.919724951943272
1024	774.6317903464019	27.012560214029154


==> cm2data/dynamic/Q_4/K_3/tau_S8_Q4_K3.txt <==
16	20.72933335940001	0.052247401274601674
32	35.531820628199995	0.11934971482839746
64	62.26499719189985	0.28137194458788
128	111.7376722608	0.685687561433777
256	202.8501934956002	1.6927879464501345
512	376.74288892980115	6.1371278216033724
1024	688.5068305614981	24.009255042316276


==> cm2data/dynamic/Q_4/K_4/tau_C1_Q4_K4.txt <==
16	19.421172817999995	0.04232523255472805
32	34.72915612289997	0.1008753386495882
64	62.8406503333	0.2454046154390487
128	116.2401545039002	0.616490792131747
256	212.60162929520015	1.5266384936147654
512	406.41260827280007	5.721410299161946
1024	784.7407424350959	24.413600344522962


==> cm2data/dynamic/Q_4/K_4/tau_C2_Q4_K4.txt <==
16	11.095137678799999	0.02418001666957494
32	18.620473277699993	0.054085579881540405
64	32.29319302299997	0.12611102165676955
128	58.13232015129997	0.3083103274551202
256	104.69009996980026	0.7517531123543622
512	199.76915347270048	2.812317504102559
1024	384.29422858359914	11.955548124382883


==> cm2data/dynamic/Q_4/K_4/tau_C3_Q4_K4.txt <==
16	13.3897665219	0.029180780543164513
32	23.11706567959998	0.06714651576220614
64	40.80867465440001	0.15936558671852913
128	74.4541470628	0.39487469967789024
256	135.01057974980003	0.9694768039858301
512	257.2280711413999	3.6212147593464907
1024	495.63942319219944	15.419541943567477


==> cm2data/dynamic/Q_4/K_4/tau_EP_Q4_K4.txt <==
16	19.531341528600002	0.042565327029974065
32	34.91127487580006	0.10140432618986199
64	63.299509809900094	0.2471965484123448
128	116.98616317600002	0.6204473205720505
256	214.32129747520014	1.538986995592552
512	409.4737166095998	5.764504082200442
1024	790.2388184599007	24.5846477025547


==> cm2data/dynamic/Q_4/K_4/tau_Fprime_Q4_K4.txt <==
16	14.827487771700003	0.03231405610880185
32	24.6867064137	0.07170574087122403
64	42.45178773009991	0.16578225380148154
128	75.59517932130012	0.4009262735414385
256	134.67765880899984	0.9670861829673509
512	254.42294810189927	3.5817246955002373
1024	484.96630486849847	15.087496936733652


==> cm2data/dynamic/Q_4/K_4/tau_N_Q4_K4.txt <==
16	17.929610335100012	0.039074618930604474
32	32.97234081520002	0.09577244071328743
64	60.95685783139998	0.2380480497121857
128	114.19128407680014	0.605624411594238
256	211.08557367459954	1.5157520818946735
512	405.72809643369897	5.711773853327317
1024	785.9416256323009	24.450960304126998


==> cm2data/dynamic/Q_4/K_4/tau_S2_Q4_K4.txt <==
16	19.57515239290001	0.042660805559375896
32	34.81139609870002	0.1011142153265799
64	62.73227992819998	0.2449814085268432
128	115.29683716119993	0.6114878182599822
256	210.3557746250003	1.5105115796209365
512	401.44338114279975	5.6514543315031505
1024	773.6791398149975	24.069469434868626


==> cm2data/dynamic/Q_4/K_4/tau_S4_Q4_K4.txt <==
16	18.285896213399983	0.0398510850480902
32	32.108261339500004	0.09326260979706998
64	57.335012335200005	0.22390405857809634
128	104.27939732310001	0.5530557709004256
256	189.44644500699988	1.3603669754787167
512	359.5793405202004	5.062099207407449
1024	690.258404567696	21.47421678562527


==> cm2data/dynamic/Q_4/K_4/tau_S6_Q4_K4.txt <==
16	16.805543328300004	0.03662490088753075
32	29.16959934180003	0.08472688485329016
64	51.64321351979997	0.20167650854414162
128	93.13798618979983	0.49396622990361594
256	168.6200684077002	1.2108180359695946
512	318.1687042979002	4.47912703638149
1024	607.4266114352037	18.89728636261474


==> cm2data/dynamic/Q_4/K_4/tau_S8_Q4_K4.txt <==
16	15.437380166300017	0.03364321566454612
32	26.513025118800005	0.07701052044050244
64	46.570783097900026	0.1818677091376203
128	83.41002061739992	0.4423730328095949
256	150.55832927790044	1.0811212584397583
512	282.67625797110014	3.9794701757845368
1024	536.0798566347013	16.67766010468255


==> cm2data/static/Q_1.25/C1_Q1.25.txt <==
16	186.25051	0.006331713815063288
32	689.68414	0.024128354623180713
64	2554.0565	0.09123292889696842
128	9458.3576	0.34260364685987965
256	35023.795	1.2827140974835456
512	129717.74	6.577431039118189
1024	480361.55	40.09995083692101


==> cm2data/static/Q_1.25/C2_Q1.25.txt <==
16	19.059766	0.002638687365234865
32	69.29077	0.00978669357973686
64	254.59229	0.03645179380237726
128	939.95397	0.13551230185996577
256	3477.9359	0.503768383358506
512	12871.376	2.5717437489881716
1024	47659.92	15.613838001008556


==> cm2data/static/Q_1.25/C3_Q1.25.txt <==
16	8.8470346	0.0011210651961272393
32	31.921081	0.004155400022397168
64	116.75382	0.015495424439490913
128	430.1329	0.05770769605826989
256	1590.2357	0.21480968873717043
512	5882.8642	1.0975719308348955
1024	21788.075	6.673442200522222


==> cm2data/static/Q_1.25/C_h_Q1.25.txt <==
16	0.55326305	0.0003964395858632134
32	0.61800805	0.00041114435222166135
64	0.66719669	0.0004220952675237243
128	0.70582276	0.0004309332549594564
256	0.73603082	0.00043729888916597075
512	0.75940686	0.0006075463362221841
1024	0.77676617	0.0010016579130494973


==> cm2data/static/Q_1.25/EP_Q1.25.txt <==
16	0.7471803	0.000010913492224255526
32	0.74098899	6.213832974778458e-6
64	0.73824598	3.438187504359805e-6
128	0.73703301	1.857937208076286e-6
256	0.73649164	9.896068895247879e-7
512	0.7362569	7.143730708342136e-7
1024	0.73615152	6.076433285345326e-7


==> cm2data/static/Q_1.25/Fprime_Q1.25.txt <==
16	4.2444273	0.0006573317990770343
32	14.540582	0.0022617104371603323
64	49.851853	0.007827834482505888
128	170.91303	0.02702275790567608
256	586.1368	0.09314564580223071
512	2009.0133	0.44077879946383336
1024	6890.1614	2.479653929754652


==> cm2data/static/Q_1.25/N_Q1.25.txt <==
16	0.50117321	3.844903717461141e-6
32	0.50052019	1.9982039766398057e-6
64	0.50023014	1.0309833851550978e-6
128	0.50010223	5.27691627298512e-7
256	0.50004437	2.692353301984944e-7
512	0.50001993	1.8788984579374819e-7
1024	0.50000887	1.5538371223663358e-7


==> cm2data/static/Q_1.25/S2_Q1.25.txt <==
16	145.25849	0.007465264364422272
32	497.82332	0.0265250530706686
64	1706.4867	0.09322208085203958
128	5850.3427	0.3249204804753845
256	20054.695	1.1280202544506694
512	68770.592	5.361559636091921
1024	235766.38	30.281750432114087


==> cm2data/static/Q_1.25/S4_Q1.25.txt <==
16	22580.981	2.0686029571397757
32	266002.74	25.23279476726178
64	3.1295977e6	304.30814470390527
128	3.6802888e7	3638.9243721330604
256	4.32574326e8	43333.579918929005
512	5.0869197e9	706565.4031532076
1024	5.97902303e10	1.3680378375316003e7


==> cm2data/static/Q_1.25/S6_Q1.25.txt <==
16	3.8180271e6	452.1998268510154
32	1.54645752e8	19031.529518932875
64	6.24487303e9	789136.8675608212
128	2.51899085e11	3.2404256985014252e7
256	1.01523223e13	1.3242783864155486e9
512	4.09401558e14	7.408064840731377e10
1024	1.64976769e16	4.918123999690934e12


==> cm2data/static/Q_1.25/S8_Q1.25.txt <==
16	6.71838841e8	95082.5784152781
32	9.36423909e10	1.381858254839932e7
64	1.29826247e13	1.970204627172049e9
128	1.79646644e15	2.7777257454346686e11
256	2.48282484e17	3.89524911054295e13
512	3.43336964e19	7.474496350099917e15
1024	4.74346057e21	1.701414358750688e18


==> cm2data/static/Q_1.25/XI_Q1.25.txt <==
16	14.772566091812573	0.0015438298171107348
32	29.408828399033005	0.003107443398866298
64	58.7418031491224	0.0062875106911966915
128	117.44606785676775	0.01268661615099093
256	234.82179205876105	0.025542454932527082
512	469.7477523520701	0.07061577214760242
1024	939.304508238453	0.23187567373024007


==> cm2data/static/Q_1.5/C1_Q1.5.txt <==
16	184.40226	0.008975716934357019
32	680.28506	0.034860199895468943
64	2509.5209	0.13370054344076535
128	9256.6841	0.5087624986336973
256	34147.642	1.9207378820350969
512	125972.74	9.88794746498378
1024	464676.15	60.97489038152912


==> cm2data/static/Q_1.5/C2_Q1.5.txt <==
16	18.414147	0.003356938737422043
32	66.382152	0.012520694691868398
64	242.46653	0.04684831169718633
128	891.01211	0.1751990732877969
256	3281.0165	0.6528486497075854
512	12096.732	3.3304534110654935
1024	44623.642	20.339366627245553


==> cm2data/static/Q_1.5/C3_Q1.5.txt <==
16	8.7659246	0.0014717753943506407
32	31.344237	0.005502720032717635
64	113.84606	0.02064749824622208
128	417.3835	0.07757635221298739
256	1535.4453	0.289900785312621
512	5658.0061	1.4802514009726335
1024	20865.766	9.079731875940379


==> cm2data/static/Q_1.5/C_h_Q1.5.txt <==
16	1.0379935	0.0005595388606167502
32	1.1940209	0.00061268108480082
64	1.3283833	0.0006636926130250373
128	1.4420306	0.0007086116164079096
256	1.5366016	0.0007472503789760582
512	1.6199902	0.0010724966580498026
1024	1.691101	0.0018344652889693647


==> cm2data/static/Q_1.5/EP_Q1.5.txt <==
16	0.73846936	0.000015843542231697738
32	0.73109904	9.330197165259358e-6
64	0.72768674	5.32423098216431e-6
128	0.72610336	2.966626557744102e-6
256	0.72537076	1.6205652451063084e-6
512	0.72503458	1.1946479753137252e-6
1024	0.72487786	1.0482084732277704e-6


==> cm2data/static/Q_1.5/Fprime_Q1.5.txt <==
16	4.2427051	0.0008781413544247086
32	14.427591	0.003035111688847026
64	49.104951	0.01052776574536063
128	167.13479	0.03647589048414858
256	568.50465	0.12574140590415658
512	1934.1854	0.5926270770426054
1024	6581.2216	3.346119095509556


==> cm2data/static/Q_1.5/N_Q1.5.txt <==
16	0.50251613	5.853529316747836e-6
32	0.50116479	3.1692046419696535e-6
64	0.50053949	1.6964414833464284e-6
128	0.5002494	8.990533530906844e-7
256	0.50011461	4.717672872143021e-7
512	0.50005304	3.3650727972366553e-7
1024	0.50002429	2.8753378621200547e-7


==> cm2data/static/Q_1.5/S2_Q1.5.txt <==
16	142.64857	0.010561008543444264
32	485.2393	0.03817000564692658
64	1650.6023	0.13574250349309191
128	5614.3344	0.4780080896118481
256	19099.38	1.6686775338009492
512	64981.258	7.934660420914426
1024	221047.8	45.192559960097675


==> cm2data/static/Q_1.5/S4_Q1.5.txt <==
16	21932.877	2.8582380334635844
32	254756.17	35.224478234415294
64	2.9530783e6	426.96832940379295
128	3.4192637e7	5120.529405763
256	3.95828269e8	60879.139973769445
512	4.58253332e9	985309.8496682692
1024	5.30308498e10	1.909994833141563e7


==> cm2data/static/Q_1.5/S6_Q1.5.txt <==
16	3.6724999e6	616.0067974081796
32	1.45719744e8	26042.244038296063
64	5.75694892e9	1.0788519016265012e6
128	2.26916835e11	4.411331257582093e7
256	8.93911273e12	1.7871567659162874e9
512	3.52143004e14	9.84866468333883e10
1024	1.38636069e16	6.499679189302534e12


==> cm2data/static/Q_1.5/S8_Q1.5.txt <==
16	6.40521436e8	127903.31100566521
32	8.69067501e10	1.8565735679454852e7
64	1.17067488e13	2.62891641530654e9
128	1.57106527e15	3.6643168398805896e11
256	2.1062417e17	5.056929111588717e13
512	2.82335976e19	9.487767301768706e15
1024	3.78153962e21	2.1312478222026207e18


==> cm2data/static/Q_1.5/XI_Q1.5.txt <==
16	14.638281768265175	0.002089767912461814
32	29.140345259175273	0.004273641981101695
64	58.19357008126844	0.008754631266500655
128	116.31264177462637	0.017894708951824344
256	232.62262619843258	0.03639807693311364
512	465.2391252958779	0.10110402103856372
1024	930.3520607036297	0.33636324990435235


==> cm2data/static/Q_1.75/C1_Q1.75.txt <==
16	183.10154	0.011896259402137283
32	673.43655	0.04720798223252096
64	2476.5244	0.1844148117282647
128	9106.1186	0.7135568679754745
256	33487.57	2.742546269943628
512	123159.59	14.216454193756544
1024	453086.47	88.83302978182392


==> cm2data/static/Q_1.75/C2_Q1.75.txt <==
16	17.771515	0.004073372630558171
32	63.591255	0.015332191309944551
64	230.87796	0.05793983024893568
128	844.50547	0.21885798868626233
256	3098.8177	0.8252896795300524
512	11383.51	4.217536363094083
1024	41791.96	26.01463643113413


==> cm2data/static/Q_1.75/C3_Q1.75.txt <==
16	8.640742	0.001839840106339326
32	30.641948	0.006955934191111156
64	110.61555	0.026451992846152583
128	403.46808	0.10035258851871887
256	1478.288	0.3809590317722977
512	5427.0731	1.9534568056189572
1024	19916.202	12.070265262903703


==> cm2data/static/Q_1.75/C_h_Q1.75.txt <==
16	1.4902498	0.0007714797026437167
32	1.775304	0.0009015708303119715
64	2.0348406	0.0010340341094128849
128	2.2766638	0.001172142224271314
256	2.4956595	0.0013108278520744567
512	2.7015749	0.001969754927658764
1024	2.8922016	0.0035341277172697277


==> cm2data/static/Q_1.75/EP_Q1.75.txt <==
16	0.73174526	0.00002143231700912286
32	0.72321716	0.000013083231614722196
64	0.71908265	7.712606771636018e-6
128	0.71708846	4.441880856481737e-6
256	0.71613573	2.512495755262965e-6
512	0.71567867	1.898761116658428e-6
1024	0.71545852	1.7201696141716518e-6


==> cm2data/static/Q_1.75/Fprime_Q1.75.txt <==
16	4.2199748	0.0011078577073259075
32	14.270218	0.0038585342588020204
64	48.279534	0.013511140531456526
128	163.32221	0.04720850415640811
256	552.2056	0.1644474154739139
512	1866.3222	0.7752825188608475
1024	6300.7014	4.407716064198969


==> cm2data/static/Q_1.75/N_Q1.75.txt <==
16	0.50402666	8.324376632566287e-6
32	0.50194723	4.717350220953486e-6
64	0.50093521	2.6290542357311182e-6
128	0.50044853	1.449125529543912e-6
256	0.50021592	7.920927275519455e-7
512	0.50010461	5.820712033093927e-7
1024	0.50005095	5.154568951590836e-7


==> cm2data/static/Q_1.75/S2_Q1.75.txt <==
16	140.84114	0.013961214206654523
32	476.28551	0.05146109924659975
64	1610.1083	0.18596776605361767
128	5442.119	0.6643409067891181
256	18399.005	2.354198442215051
512	62211.488	11.247601189857557
1024	210455.24	64.72512264762887


==> cm2data/static/Q_1.75/S4_Q1.75.txt <==
16	21521.121	3.710071777163492
32	247325.37	46.39771005345748
64	2.8329522e6	568.1127673881672
128	3.2401626e7	6873.5462617127
256	3.70518065e8	82438.68324891782
512	4.23659024e9	1.3332158446898325e6
1024	4.84785776e10	2.594672760897482e7


==> cm2data/static/Q_1.75/S6_Q1.75.txt <==
16	3.5833347e6	791.8342439555113
32	1.40033305e8	33836.98414237992
64	5.43579961e9	1.4081755396418488e6
128	2.10410114e11	5.778492538823588e7
256	8.1382292e12	2.347628002090954e9
512	3.14675853e14	1.2855195685445648e11
1024	1.21772859e16	8.462802214816075e12


==> cm2data/static/Q_1.75/S8_Q1.75.txt <==
16	6.21790451e8	163079.20590510732
32	8.27294512e10	2.3838302479145333e7
64	1.08889398e13	3.3724725071299305e9
128	1.42687618e15	4.692924582326921e11
256	1.86685094e17	6.456908524760329e13
512	2.44113274e19	1.196836865825933e16
1024	3.19444219e21	2.66451586577855e18


==> cm2data/static/Q_1.75/XI_Q1.75.txt <==
16	14.582713466166842	0.002684472060295382
32	29.025576067832727	0.005585516348989404
64	57.95750804531407	0.011648523703643625
128	115.82933228557197	0.024211279269814166
256	231.63317786140723	0.05014757411689838
512	463.36235685967813	0.14051082799595527
1024	927.6963333669786	0.4752634837214055


==> cm2data/static/Q_2.25/C1_Q2.25.txt <==
16	181.61586499999999	0.011449742770674613
32	665.14301	0.047682789400123
64	2435.0769499999997	0.19480749083893417
128	8916.53425	0.7864870725527481
256	32630.071	3.1390761502250455
512	119466.66500000001	17.423964189194635
1024	437205.855	110.75328131008894


==> cm2data/static/Q_2.25/C2_Q2.25.txt <==
16	16.539471499999998	0.003368306090585945
32	58.280862	0.013039486597205451
64	209.238295	0.050719105195970136
128	758.28171	0.19754802517778966
256	2766.01745	0.7677895376727032
512	10097.948	4.164972753944599
1024	36947.2655	26.02651813515507


==> cm2data/static/Q_2.25/C3_Q2.25.txt <==
16	8.32939365	0.0016059589491183724
32	29.057906	0.006265254224291466
64	103.61799500000001	0.02462006632136626
128	373.97728	0.09676097411780887
256	1361.4056	0.3787952846390547
512	4966.31855	2.070845650317169
1024	18165.374499999998	13.003382157151353


==> cm2data/static/Q_2.25/C_h_Q2.25.txt <==
16	2.3665642	0.0008336838889421357
32	3.0210385000000004	0.0011117907976901124
64	3.7223974	0.0014629910117920277
128	4.4733681	0.001895229027998647
256	5.2731335	0.0024127815045333055
512	6.140579150000001	0.004250597454194057
1024	7.06933975	0.008511969279124707


==> cm2data/static/Q_2.25/EP_Q2.25.txt <==
16	0.7225108650000001	0.00002140298617548448
32	0.711668355	0.000014044354420366883
64	0.7060384399999999	8.928764375976892e-6
128	0.70314382	5.548403023917818e-6
256	0.701619385	3.3757957841658015e-6
512	0.70084458	2.8351103310418977e-6
1024	0.700434105	2.7079476439775146e-6


==> cm2data/static/Q_2.25/Fprime_Q2.25.txt <==
16	4.1357917	0.000979193967767216
32	13.86462	0.003505065070624624
64	46.512929	0.0126177825323203
128	155.78054	0.04539018613533901
256	522.5689150000001	0.1626638901670113
512	1749.4724	0.813364515179393
1024	5863.3537	4.676825991396966


==> cm2data/static/Q_2.25/N_Q2.25.txt <==
16	0.5075026149999999	9.099996828432336e-6
32	0.50388961	5.639456645618549e-6
64	0.5020128699999999	3.4426683348691564e-6
128	0.50104807	2.0756995409829643e-6
256	0.5005395850000001	1.2344879702559615e-6
512	0.50028172	1.0191973006299001e-6
1024	0.50014458	9.603581466178472e-7


==> cm2data/static/Q_2.25/S2_Q2.25.txt <==
16	138.8711	0.013367489281609657
32	465.820685	0.05154456907910862
64	1561.0853	0.19406749017460587
128	5232.5878	0.7205152817703918
256	17520.7785	2.6405142321749677
512	58713.4455	13.448494371212695
1024	196609.03499999997	78.39189939875345


==> cm2data/static/Q_2.25/S4_Q2.25.txt <==
16	21169.5785	3.457595531004122
32	239889.70500000002	44.90030218924108
64	2.70444155e6	568.282100864016
128	3.04386625e7	7085.408328069169
256	3.416137975e8	87115.45876881263
512	3.837922805e9	1.4882429829873296e6
1024	4.305009115e10	2.908880922842204e7


==> cm2data/static/Q_2.25/S6_Q2.25.txt <==
16	3.51569685e6	729.1780917162138
32	1.347191375e8	32173.55598899909
64	5.11161413e9	1.3750913729820522e6
128	1.9320227e11	5.770299648810535e7
256	7.269142065e12	2.382655304995262e9
512	2.737908825e14	1.3662702145029634e11
1024	1.02885753e16	8.953557543203873e12


==> cm2data/static/Q_2.25/S8_Q2.25.txt <==
16	6.086800005e8	148851.58234313823
32	7.900461865e10	2.2351617316504322e7
64	1.009755405e13	3.2280372643531113e9
128	1.28217207e15	4.559256564767186e11
256	1.61765925e17	6.321312519300718e13
512	2.04283425e19	1.2165482662336214e16
1024	2.57194499e21	2.671508173322168e18


==> cm2data/static/Q_2.25/XI_Q2.25.txt <==
16	14.628360919575082	0.0024871117431589486
32	29.124742981101313	0.005401154935158846
64	58.14772734154763	0.011734455788689396
128	116.30876423361198	0.02547333183259011
256	232.3810994993355	0.05482290380207423
512	464.98553133480107	0.16484700583104447
1024	929.5550498474333	0.5684044276190655


==> cm2data/static/Q_2.5/C1_Q2.5.txt <==
16	181.30674499999998	0.013965739823899252
32	663.024955	0.059691610085667736
64	2423.3281500000003	0.2505177118366196
128	8859.10985	1.0380802896762853
256	32381.537	4.242935096900918
512	118314.98	24.458348521386807
1024	432342.13	157.0958209386516


==> cm2data/static/Q_2.5/C2_Q2.5.txt <==
16	15.950963999999999	0.0038609391630920883
32	55.776743499999995	0.015183832271014436
64	199.20460500000002	0.0602907835737929
128	718.87795	0.24016660196659428
256	2610.7383	0.9522983158537675
512	9519.365249999999	5.366744089819904
1024	34748.553	33.770900050876946


==> cm2data/static/Q_2.5/C3_Q2.5.txt <==
16	8.1523246	0.0018815070665308055
32	28.2238375	0.007473573450027056
64	100.039445	0.029978512178098608
128	359.47486000000004	0.12063970198169612
256	1302.49065	0.48224394381804
512	4742.97685	2.7375308350155203
1024	17300.0455	17.324300070153413


==> cm2data/static/Q_2.5/C_h_Q2.5.txt <==
16	2.80226515	0.001094562108414402
32	3.71487865	0.001561223634498058
64	4.76505785	0.0022011119827331847
128	5.963061	0.0030575144516363727
256	7.339711	0.004192464447085079
512	8.91995635	0.008053139890055034
1024	10.7581825	0.017147499306379776


==> cm2data/static/Q_2.5/EP_Q2.5.txt <==
16	0.719497085	0.000026535530815709285
32	0.70750713	0.000018082737732837392
64	0.70108647	0.000011980372852929445
128	0.6976772600000001	7.758389242763597e-6
256	0.695845	4.929492187387361e-6
512	0.694851355	4.382767524842216e-6
1024	0.6943218600000001	4.332018635831434e-6


==> cm2data/static/Q_2.5/Fprime_Q2.5.txt <==
16	4.07937025	0.0011537654863695021
32	13.632101500000001	0.004194790883043564
64	45.614469	0.015403782359929067
128	152.35996	0.056683405264264394
256	508.863385	0.2070740162391058
512	1700.64615	1.0732096406597424
1024	5681.199500000001	6.211324686332548


==> cm2data/static/Q_2.5/N_Q2.5.txt <==
16	0.5094773450000001	0.000011745309590776963
32	0.505070645	7.614160741148732e-6
64	0.502708995	4.87205012059364e-6
128	0.501456735	3.0782540589405202e-6
256	0.500783715	1.9212345203118235e-6
512	0.50041828	1.6856887162323587e-6
1024	0.500223785	1.650284875480715e-6


==> cm2data/static/Q_2.5/S2_Q2.5.txt <==
16	138.50524000000001	0.016264232150040407
32	463.387815	0.06423891231981727
64	1548.2597500000002	0.24816976193627538
128	5173.41665	0.9438359885135771
256	17280.0615	3.537384118671658
512	57681.1135	18.67030369657353
1024	192554.31	109.92036366052012


==> cm2data/static/Q_2.5/S4_Q2.5.txt <==
16	21164.040999999997	4.165315038053012
32	238897.95	55.239965427984416
64	2.6797181500000004e6	715.5332844715894
128	2.99893915e7	9108.41377041578
256	3.349845e8	114224.1551829788
512	3.735394525e9	2.0155346896705702e6
1024	4.16389541e10	3.9715249632892065e7


==> cm2data/static/Q_2.5/S6_Q2.5.txt <==
16	3.52081345e6	875.5198750892254
32	1.34243512e8	39389.34736375838
64	5.05882793e9	1.7193859289714603e6
128	1.896564115e11	7.345290043818343e7
256	7.085506255e12	3.086052031416967e9
512	2.639900735e14	1.8224867202522034e11
1024	9.82737175e15	1.2017763805322102e13


==> cm2data/static/Q_2.5/S8_Q2.5.txt <==
16	6.10536483e8	178380.28469397753
32	7.877808135e10	2.72825171964368e7
64	9.98388289e12	4.016470983130058e9
128	1.254504425e15	5.760653919709176e11
256	1.56799225e17	8.107326327568212e13
512	1.95232198e19	1.6025339884885046e16
1024	2.427432025e21	3.534330982524141e18


==> cm2data/static/Q_2.5/XI_Q2.5.txt <==
16	14.71225200485597	0.0030086836776315106
32	29.300493599909867	0.006679476531514255
64	58.485938019741006	0.014875004700467105
128	116.95959333542001	0.03314205539293157
256	233.91196680692735	0.07314026949519582
512	467.52442511514084	0.2282220411169347
1024	934.7043646083675	0.796369942101656


==> cm2data/static/Q_2.75/C1_Q2.75.txt <==
16	181.155645	0.01679957308712387
32	662.08205	0.07376072625413105
64	2417.2209000000003	0.31764869650230393
128	8828.1239	1.3494993228869028
256	32211.1	5.699605099056443
512	117572.54000000001	31.696303408144374
1024	429266.32499999995	222.02897607534612


==> cm2data/static/Q_2.75/C2_Q2.75.txt <==
16	15.396174	0.0043818718871481924
32	53.3567775	0.01753633669743201
64	189.40005	0.0710165496629952
128	680.343475	0.2892061057143617
256	2466.62725	1.1837909013549446
512	8961.8682	6.431787930979873
1024	32614.447	44.17885230428097


==> cm2data/static/Q_2.75/C3_Q2.75.txt <==
16	7.9765517	0.002179809768494975
32	27.360951	0.008811943748113536
64	96.3812015	0.036136064690923786
128	344.52197	0.14852435910415807
256	1245.5151500000002	0.6128016596445884
512	4521.64495	3.3545185455999813
1024	16432.2675	23.193801410530003


==> cm2data/static/Q_2.75/C_h_Q2.75.txt <==
16	3.25106085	0.0014196245178049979
32	4.4746544	0.0021713215150103364
64	5.969986499999999	0.0032740806891736482
128	7.8056215	0.004896212411858114
256	10.071826999999999	0.007244025697216411
512	12.859049500000001	0.014131844072426876
1024	16.277874	0.03444740780071512


==> cm2data/static/Q_2.75/EP_Q2.75.txt <==
16	0.71722273	0.000032399509582827235
32	0.704256255	0.000022980270759411938
64	0.697013305	0.00001583552833688103
128	0.693063565	0.000010712857092328827
256	0.690829615	7.1498571403542934e-6
512	0.68960824	6.260141456217991e-6
1024	0.6889354	6.8936164902850866e-6


==> cm2data/static/Q_2.75/Fprime_Q2.75.txt <==
16	4.02050505	0.0013419910443796656
32	13.3797545	0.004966631645422167
64	44.6673745	0.018611328267411728
128	148.80192499999998	0.06989706983453739
256	496.799735	0.263408680750253
512	1655.0328	1.3141963399271361
1024	5511.11125	8.299862157475204


==> cm2data/static/Q_2.75/N_Q2.75.txt <==
16	0.5115651050000001	0.000014878709233024734
32	0.506418515	0.00001010106543842421
64	0.5035416349999999	6.756887826762509e-6
128	0.50197553	4.480882568295275e-6
256	0.5010878000000001	2.947813908032328e-6
512	0.5006028950000001	2.5555422699384603e-6
1024	0.500335945	2.7946035320642297e-6


==> cm2data/static/Q_2.75/S2_Q2.75.txt <==
16	138.39257500000002	0.019504781510059317
32	462.550165	0.07908326364423275
64	1542.4292	0.3129135983748634
128	5144.42805	1.2191081281769516
256	17129.33	4.7118218064886
512	57059.782	23.957708258618627
1024	190128.7	153.60763638825802


==> cm2data/static/Q_2.75/S4_Q2.75.txt <==
16	21231.567000000003	4.951205025645967
32	239442.375	67.31229911719744
64	2.67764925e6	890.6111011105468
128	2.9874166e7	11598.759367600293
256	3.31877406e8	149528.75269164046
512	3.68608879e9	2.535423971095017e6
1024	4.09341089e10	5.42697780793727e7


==> cm2data/static/Q_2.75/S6_Q2.75.txt <==
16	3.54330075e6	1038.365560104592
32	1.34990345e8	47869.6866779435
64	5.066464335e9	2.1305418748608064e6
128	1.891485205e11	9.304505308137722e7
256	7.013578035e12	4.007993637980576e9
512	2.597677035e14	2.2686777777611646e11
1024	9.61400492e15	1.62120769538222e13


==> cm2data/static/Q_2.75/S8_Q2.75.txt <==
16	6.1623987e8	211400.56869947497
32	7.946589995e10	3.312753228263182e7
64	1.00218535e13	4.965637525641999e9
128	1.252787935e15	7.27569661850208e11
256	1.55113976e17	1.0474031973906406e14
512	1.91623878e19	1.9793516612214668e16
1024	2.36384194e21	4.720333296993577e18


==> cm2data/static/Q_2.75/XI_Q2.75.txt <==
16	14.816598422528237	0.0035944975406698113
32	29.556261956765837	0.00818916138118663
64	59.006622333136676	0.01868784171422998
128	118.04956650552244	0.04265044569226644
256	235.75422319131383	0.09712844940853575
512	471.4797144514624	0.2929530240781449
1024	943.2737992454809	1.1173708452472593


==> cm2data/static/Q_2/C1_Q2.txt <==
16	182.189855	0.009170501188171145
32	668.474215	0.03732329454523158
64	2452.6604	0.14913453775185825
128	8996.778849999999	0.5878252955935186
256	32997.391	2.2970184944114145
512	121001.795	12.632479009794766
1024	443892.065	78.13847958402353


==> cm2data/static/Q_2/C2_Q2.txt <==
16	17.148327000000002	0.0028916515817757563
32	60.886121	0.011028713518192521
64	219.712595	0.042276045753111564
128	799.99127	0.16160862056321096
256	2926.337	0.6171142660104434
512	10728.109	3.33045886852695
1024	39310.403000000006	20.235692681331063


==> cm2data/static/Q_2/C3_Q2.txt <==
16	8.49404425	0.001345856569401492
32	29.8796065	0.005172832941729984
64	107.11982499999999	0.019972535316740574
128	388.74120000000005	0.0769588662498453
256	1419.4652999999998	0.29566082750826717
512	5199.26085	1.6052687355899997
1024	19045.618000000002	9.803843491645882


==> cm2data/static/Q_2/C_h_Q2.txt <==
16	1.928453	0.0006218789867685582
32	2.37786525	0.0007799763485870261
64	2.8225805	0.0009592516262489978
128	3.2650733499999998	0.001159190100045388
256	3.7062092	0.0013801081540486975
512	4.14563975	0.002296608532486805
1024	4.5917753	0.004282615475057384


==> cm2data/static/Q_2/EP_Q2.txt <==
16	0.726504145	0.000016839243259779937
32	0.716818435	0.000010677182482821075
64	0.7119806799999999	6.541020321673334e-6
128	0.709542015	3.903750624481495e-6
256	0.7083218149999999	2.2839877577985446e-6
512	0.70770961	1.8651616738989981e-6
1024	0.707409035	1.7017936411124282e-6


==> cm2data/static/Q_2/Fprime_Q2.txt <==
16	4.1835149000000005	0.0008155204197094903
32	14.0807435	0.0028788427030179923
64	47.38132	0.010214653566519573
128	159.43354499999998	0.03609706378026857
256	536.595365	0.1271847610559751
512	1807.0083	0.6327116670553554
1024	6074.942650000001	3.544713303050214


==> cm2data/static/Q_2/N_Q2.txt <==
16	0.50567875	6.846356954394116e-6
32	0.50284274	4.0673599481209565e-6
64	0.501428055	2.3745366855209776e-6
128	0.500713255	1.366574670793804e-6
256	0.5003558699999999	7.775071985474784e-7
512	0.50017634	6.20917129407383e-7
1024	0.500088425	5.564467370749169e-7


==> cm2data/static/Q_2/S2_Q2.txt <==
16	139.609775	0.010736146565993473
32	469.935615	0.04051637347524774
64	1581.4234999999999	0.14951671420218704
128	5319.54785	0.5429454919149999
256	17890.2105	1.9519161673402192
512	60146.9825	9.867259404600007
1024	202355.84999999998	56.11346235417105


==> cm2data/static/Q_2/S4_Q2.txt <==
16	21275.491	2.8104514021583276
32	242512.41999999998	35.83460625247792
64	2.7543423e6	446.2833327361223
128	3.12095325e7	5462.215756065867
256	3.532436605e8	66150.62519332708
512	3.99426157e9	1.1256663768274551e6
1024	4.521854555e10	2.156228181905191e7


==> cm2data/static/Q_2/S6_Q2.txt <==
16	3.53329025e6	595.3902374436941
32	1.36495044e8	25859.435219654755
64	5.233428435e9	1.0909464806240934e6
128	1.997786355e11	4.5086082912953965e7
256	7.610721035e12	1.840872557111566e9
512	2.89475566e14	1.0549868869524844e11
1024	1.102718325e16	6.808298341355939e12


==> cm2data/static/Q_2/S8_Q2.txt <==
16	6.116958155e8	121894.74367409317
32	8.020257365e10	1.8059278005232025e7
64	1.03880875e13	2.5816917547392716e9
128	1.336381455e15	3.602334153867333e11
256	1.713833445e17	4.957689919998738e13
512	2.1929694749999997e19	9.5664614597624e15
1024	2.811012565e21	2.0791356816819044e18


==> cm2data/static/Q_2/XI_Q2.txt <==
16	14.58193186570033	0.0020215924033595897
32	29.02474969410862	0.0042991763414589705
64	57.98152092246464	0.00916245857622181
128	115.9080273063177	0.019402882081976377
256	231.70879722547937	0.040886467636970535
512	463.0159096083102	0.12140487874649816
1024	926.3790623709617	0.40683545305858076


==> cm2data/static/Q_3.25/C1_Q3.25.txt <==
16	181.41353	0.017222540922177405
32	662.5142433333334	0.07998729985955892
64	2417.0586333333335	0.36582330145203873
128	8818.742566666668	1.6580908518058304
256	32146.442333333336	7.438216447896758
512	117238.65666666666	47.22761052422994
1024	427561.8033333334	328.2652529409009


==> cm2data/static/Q_3.25/C2_Q3.25.txt <==
16	14.332929666666667	0.0040448900595355585
32	48.84582666666666	0.016813519701250612
64	170.99417666666668	0.07146744347429498
128	607.8309933333334	0.30853761087264103
256	2184.7718666666665	1.3364444491469651
512	7891.227599999999	8.275708222927353
1024	28579.363666666668	56.83723197345351


==> cm2data/static/Q_3.25/C3_Q3.25.txt <==
16	7.607063533333334	0.0020836542665567032
32	25.673071000000004	0.008776933119909907
64	89.13750900000001	0.037768643890001466
128	315.13047666666665	0.1644602950753533
256	1129.1806333333334	0.7173520353134448
512	4069.5086333333334	4.468181900520396
1024	14718.893000000002	30.69668307730145


==> cm2data/static/Q_3.25/C_h_Q3.25.txt <==
16	4.172414866666666	0.0017034366120932721
32	6.1993268666666665	0.0029727416599836347
64	9.025864533333333	0.005203435882925379
128	12.973192333333335	0.009062192961558063
256	18.546772	0.015844276304870564
512	26.399030666666665	0.03922033828029044
1024	37.30574766666667	0.10631347907698015


==> cm2data/static/Q_3.25/EP_Q3.25.txt <==
16	0.7147541033333334	0.000034171706396413743
32	0.6998111799999999	0.000026207424002171577
64	0.6910272933333333	0.000019781880649431348
128	0.6858952133333333	0.000014777824996186213
256	0.6828225200000001	0.000010913172516290657
512	0.6810347733333333	0.000011411067116805206
1024	0.67996408	0.00001307620635279311


==> cm2data/static/Q_3.25/Fprime_Q3.25.txt <==
16	3.884763833333333	0.0012962312298490728
32	12.860771666666666	0.004985639061451082
64	42.75556433333333	0.019562298172671553
128	142.03593999999998	0.07789781089823004
256	472.6785766666667	0.30966454021793394
512	1570.5659333333333	1.7603011122196048
1024	5216.3135	11.029817355872341


==> cm2data/static/Q_3.25/N_Q3.25.txt <==
16	0.5161911366666667	0.00001671134371994668
32	0.5095377633333333	0.000012389257936195563
64	0.50562562	9.154574602722107e-6
128	0.5033401866666667	6.747305285206266e-6
256	0.5019716933333332	4.939579368487913e-6
512	0.5011757499999999	5.135658470026024e-6
1024	0.5006989166666667	5.864098406538997e-6


==> cm2data/static/Q_3.25/S2_Q3.25.txt <==
16	138.95658666666665	0.019895320922832103
32	464.15622666666667	0.08509684338416165
64	1546.5943	0.3570471346090143
128	5150.8298	1.4816513215372416
256	17123.946666666667	6.06990695440048
512	56959.46033333333	35.198955990485835
1024	189355.84333333335	223.7013961918389


==> cm2data/static/Q_3.25/S4_Q3.25.txt <==
16	21578.101333333336	4.981983522916568
32	243701.05666666667	71.23193788651926
64	2.726923033333333e6	998.4248686686449
128	3.0385279666666668e7	13816.714779885002
256	3.369203853333333e8	188349.15995425338
512	3.7343400833333335e9	3.6370653753410806e6
1024	4.1291347366666664e10	7.709704719122499e7


==> cm2data/static/Q_3.25/S6_Q3.25.txt <==
16	3.636132233333333e6	1042.8124627486125
32	1.3902958066666666e8	50531.88325674172
64	5.22939378e9	2.3850438634579876e6
128	1.9505194733333334e11	1.1052868089955176e8
256	7.21739394e12	5.0294503961751995e9
512	2.66609746e14	3.2390201033571936e11
1024	9.806010686666666e15	2.2896819945168453e13


==> cm2data/static/Q_3.25/S8_Q3.25.txt <==
16	6.37937932e8	212445.7782970348
32	8.27586691e10	3.5004662028473675e7
64	1.0478786566666666e13	5.573919296756855e9
128	1.3094199266666668e15	8.658379058106061e11
256	1.61784157e17	1.3162316210068547e14
512	1.992376473333333e19	2.827418363588946e16
1024	2.438205033333333e21	6.661450138312634e18


==> cm2data/static/Q_3.25/XI_Q3.25.txt <==
16	15.112434066946376	0.0036866038371341217
32	30.21794656396629	0.008820372710200034
64	60.43367492168718	0.02128140142067269
128	120.98778514815756	0.05176026062112588
256	241.8309002421686	0.12486351705855411
512	483.9237399561109	0.43098277928498796
1024	968.3092001733188	1.6357681312684598


==> cm2data/static/Q_3.5/C1_Q3.5.txt <==
16	181.72222	0.020033630985034263
32	663.8117333333333	0.09616365227389585
64	2422.3095666666663	0.45451349863887974
128	8836.614866666669	2.1355590526554153
256	32235.698999999997	9.893761200921041
512	117484.81	65.49565072878394
1024	428396.67	476.550702092753


==> cm2data/static/Q_3.5/C2_Q3.5.txt <==
16	13.835510666666666	0.0044834847053547774
32	46.72789600000001	0.01912235343992156
64	162.32745666666668	0.08344318793107698
128	574.01841	0.3720390205287592
256	2049.3416666666667	1.6609890545311252
512	7386.0785	10.70943500519449
1024	26682.054333333333	76.91241483031357


==> cm2data/static/Q_3.5/C3_Q3.5.txt <==
16	7.423732800000001	0.0023468388353692477
32	24.834166	0.010139593150338761
64	85.573717	0.04482944158373281
128	300.90396000000004	0.2014244600799257
256	1070.8960666666665	0.9049196035677898
512	3852.4543	5.863346672337483
1024	13900.829666666665	42.189276650983


==> cm2data/static/Q_3.5/C_h_Q3.5.txt <==
16	4.6485129333333335	0.002154181729539106
32	7.1819822	0.004031958014607441
64	10.948306666666667	0.007621663832855289
128	16.549198333333333	0.01439153734778237
256	24.97104966666667	0.027407452378363742
512	37.780864666666666	0.0750561094608607
1024	56.988112666666666	0.22288667516355212


==> cm2data/static/Q_3.5/EP_Q3.5.txt <==
16	0.7142991933333332	0.00004027182301992405
32	0.6985132133333334	0.00003226929997202736
64	0.6889899033333333	0.000025519566695329362
128	0.6832329766666666	0.000020129302980605377
256	0.6797342766666666	0.000015692861301589754
512	0.6775707733333333	0.000017483140415528016
1024	0.6762575700000001	0.00002149941470689836


==> cm2data/static/Q_3.5/Fprime_Q3.5.txt <==
16	3.813212633333333	0.001466052329080036
32	12.585885333333332	0.005779706132563817
64	41.758216	0.023260003203194636
128	138.76433666666668	0.09541315184535805
256	460.81999333333334	0.39156478355275237
512	1533.5987333333335	2.3057579090383307
1024	5101.8641	15.214569892673532


==> cm2data/static/Q_3.5/N_Q3.5.txt <==
16	0.5186810966666666	0.000020241742889744673
32	0.5113334733333333	0.000015739189405455065
64	0.50690037	0.000012224504758202704
128	0.5042207433333333	9.534947608918575e-6
256	0.50259223	7.383626423088762e-6
512	0.5015847266666666	8.19173695101514e-6
1024	0.5009736366666667	0.00001004902188792744


==> cm2data/static/Q_3.5/S2_Q3.5.txt <==
16	139.50838666666667	0.023076854728460217
32	466.47740999999996	0.10193258201270285
64	1555.8520333333333	0.4412195038841972
128	5182.9838	1.8975576989187106
256	17256.63	8.030727632828373
512	57362.23133333334	48.46405583710837
1024	190717.40666666665	322.61792730798834


==> cm2data/static/Q_3.5/S4_Q3.5.txt <==
16	21825.596666666668	5.74490083212863
32	247311.80000000002	84.80874999192527
64	2.7762384e6	1224.1721223820637
128	3.0989083333333332e7	17569.101816759794
256	3.447494046666667e8	247658.31466331508
512	3.8210349833333335e9	4.966989568903705e6
1024	4.2300132233333336e10	1.1031554014052206e8


==> cm2data/static/Q_3.5/S6_Q3.5.txt <==
16	3.6998806666666665e6	1202.3443943202028
32	1.4225297633333334e8	60212.61130956077
64	5.379841806666667e9	2.9254795909255673e6
128	2.0135906566666666e11	1.408306061929518e8
256	7.487167296666667e12	6.634537866211674e9
512	2.76828923e14	4.435035878686534e11
1024	1.0206817633333334e16	3.285431066707033e13


==> cm2data/static/Q_3.5/S8_Q3.5.txt <==
16	6.526071556666666e8	245227.85753315443
32	8.532466776666667e10	4.181608443682292e7
64	1.0887062566666666e13	6.855612455915741e9
128	1.36768862e15	1.108318114000363e12
256	1.7007032366666666e17	1.7464106422268406e14
512	2.098622833333333e19	3.8945829416287656e16
1024	2.57802751e21	9.617922505290367e18


==> cm2data/static/Q_3.5/XI_Q3.5.txt <==
16	15.28871717199336	0.004297598973778698
32	30.63389440234504	0.01060981978466349
64	61.3592401735825	0.02636225055460315
128	122.83775575379475	0.06615100598391789
256	245.9835499695188	0.16539323099968287
512	491.66343249862825	0.5905494237634498
1024	983.0309341568682	2.346354837620278


==> cm2data/static/Q_3.75/C1_Q3.75.txt <==
16	182.2157533333333	0.0231240894559896
32	665.6519	0.11452835079288366
64	2430.5493333333334	0.5610643467980067
128	8874.027399999999	2.731225189069466
256	32400.545000000002	13.243674871300806
512	118192.97333333334	88.67739218764066
1024	431327.51	691.8068045193281


==> cm2data/static/Q_3.75/C2_Q3.75.txt <==
16	13.344327999999999	0.0049484743347943646
32	44.704254999999996	0.021589503298780476
64	154.01389666666668	0.09709906199153351
128	540.0993233333334	0.4448742266175976
256	1916.164	2.0738040456647577
512	6866.044133333333	13.467562733270817
1024	24724.335666666666	103.7353361243841


==> cm2data/static/Q_3.75/C3_Q3.75.txt <==
16	7.235040933333333	0.002628136408493158
32	24.018089333333336	0.011625808573581007
64	82.06939133333333	0.052889246353139886
128	286.33645	0.24455475285072728
256	1012.7373666666667	1.1442041727359986
512	3621.8441333333335	7.46545848679105
1024	13020.507666666666	57.31793208143644


==> cm2data/static/Q_3.75/C_h_Q3.75.txt <==
16	5.130094866666667	0.002704025462020446
32	8.255065266666668	0.005407831793780444
64	13.159118	0.01107078414385661
128	20.989145666666666	0.02289288662739728
256	33.59500433333333	0.0481203649410879
512	54.181342	0.14233767507744904
1024	87.94616533333333	0.4813513734697879


==> cm2data/static/Q_3.75/EP_Q3.75.txt <==
16	0.7144731999999999	0.00004707745728970576
32	0.6977417866666666	0.000039355947073274925
64	0.6875114733333333	0.00003274631842877883
128	0.68118248	0.000027250062646366798
256	0.67722156	0.000022707807025169203
512	0.6746863866666667	0.000026288303600150153
1024	0.6730968900000001	0.0000357027208817053


==> cm2data/static/Q_3.75/Fprime_Q3.75.txt <==
16	3.7342511333333337	0.0016477075070786321
32	12.309160999999998	0.006647599886662555
64	40.76012433333333	0.02754636781508091
128	135.20051333333336	0.11624078385479737
256	448.7775933333334	0.4961441306422565
512	1494.5265333333334	2.944666449970887
1024	4975.236099999999	20.715327093548154


==> cm2data/static/Q_3.75/N_Q3.75.txt <==
16	0.5213781366666667	0.00002425988532700806
32	0.51328561	0.000019749339533667543
64	0.5083370533333332	0.000016178342521189437
128	0.5052769266666667	0.000013340894141069405
256	0.5033612666666668	0.000011058591120945956
512	0.5021351	0.000012765403264162816
1024	0.5013665399999999	0.00001730617162249754


==> cm2data/static/Q_3.75/S2_Q3.75.txt <==
16	140.30914666666666	0.026569589684340342
32	469.60130333333336	0.121018569057955
64	1569.0339000000001	0.5428812759616236
128	5238.249066666667	2.4158489286674483
256	17479.600333333332	10.695426425986968
512	58221.52366666667	65.26449123089668
1024	194007.22666666665	466.29963228929273


==> cm2data/static/Q_3.75/S4_Q3.75.txt <==
16	22138.648	6.582578512577048
32	251747.42	100.20076703829604
64	2.8391104e6	1500.3574011500787
128	3.1863673666666668e7	22262.374631831895
256	3.56424007e8	328392.53258661996
512	3.96952694e9	6.6699958424334e6
1024	4.41952685e10	1.5932362387020975e8


==> cm2data/static/Q_3.75/S6_Q3.75.txt <==
16	3.7784703666666667e6	1378.278960140454
32	1.4618154133333334e8	71255.8465608493
64	5.56946248e9	3.5981725646094447e6
128	2.1024291533333334e11	1.7918457636670482e8
256	7.885729013333333e12	8.847196994879795e9
512	2.938199936666667e14	6.005609584303398e11
1024	1.09339955e16	4.795241583606206e13


==> cm2data/static/Q_3.75/S8_Q3.75.txt <==
16	6.70500133e8	281576.54645253805
32	8.845266316666667e10	4.964262895267226e7
64	1.14016201e13	8.477035926623715e9
128	1.4489635666666668e15	1.4192548287032573e12
256	1.8234022766666666e17	2.3490105631373244e14
512	2.2742405433333334e19	5.335295110253681e16
1024	2.829660133333333e21	1.4231724105081348e19


==> cm2data/static/Q_3.75/XI_Q3.75.txt <==
16	15.499511780902864	0.004998486875678832
32	31.092147795550577	0.012678276795222836
64	62.39610157587013	0.03256553921476803
128	125.16980823665297	0.08450903639789636
256	250.9997173943168	0.22025960129272165
512	502.0382119546278	0.7923137880992808
1024	1004.5783416761283	3.3650849296141203


==> cm2data/static/Q_3/C1_Q3.txt <==
16	181.23073999999997	0.014654183203922859
32	661.7617300000001	0.0663100596808282
64	2415.0313	0.2943948460680921
128	8811.684733333333	1.2877844167614234
256	32145.29133333333	5.594980141949861
512	117255.64666666667	34.14263946271888
1024	427635.5233333334	232.56105365325027


==> cm2data/static/Q_3/C2_Q3.txt <==
16	14.848353000000001	0.003616846268192982
32	51.092863666666666	0.014781443764248461
64	180.06817	0.06138004694242403
128	644.0412933333333	0.2564617553693299
256	2322.8993666666665	1.0799682667704968
512	8416.352533333333	6.436632416893706
1024	30570.942333333336	43.05095538155047


==> cm2data/static/Q_3/C3_Q3.txt <==
16	7.790225066666667	0.0018320798720000897
32	26.53470833333333	0.007586655082322464
64	92.76165466666667	0.031871948456753826
128	330.0717366666666	0.1343424581363013
256	1186.8832	0.5699808253805538
512	4292.574233333334	3.417121881955908
1024	15585.968	22.959283943296953


==> cm2data/static/Q_3/C_h_Q3.txt <==
16	3.7038612333333334	0.0013343222240476348
32	5.304289766666667	0.0021859024900929866
64	7.383405766666667	0.0035478596110608317
128	10.112143333333334	0.005723293509379293
256	13.699053000000001	0.009177650809756892
512	18.408541666666668	0.02056136922670355
1024	24.686932666666667	0.05207207097961714


==> cm2data/static/Q_3/EP_Q3.txt <==
16	0.71571892	0.000028698368331057022
32	0.70166728	0.000021190541095459382
64	0.6936732833333332	0.000015284510877634082
128	0.68912803	0.000010833293836160521
256	0.6865253033333335	7.589502292404145e-6
512	0.68502908	7.457681709755565e-6
1024	0.6841695966666667	8.146591897225084e-6


==> cm2data/static/Q_3/Fprime_Q3.txt <==
16	3.952851733333333	0.0011352606036760609
32	13.133961333333334	0.004289405330516364
64	43.72232533333334	0.016456370024562697
128	145.54110666666668	0.06341848024521737
256	484.33332333333334	0.24551910663368548
512	1611.2332333333334	1.3443959845290918
1024	5358.458433333333	8.24724872769001


==> cm2data/static/Q_3/N_Q3.txt <==
16	0.5138240866666667	0.000013618081369196179
32	0.50788505	9.675116137464879e-6
64	0.5045052133333333	6.805680958177122e-6
128	0.50258472	4.745135454076204e-6
256	0.5014847433333333	3.2878990446666037e-6
512	0.5008522	3.2067380560695542e-6
1024	0.5004888433333333	3.4847134900228837e-6


==> cm2data/static/Q_3/S2_Q3.txt <==
16	138.58762666666667	0.016979415327720227
32	462.67399	0.07080757247329611
64	1541.8545000000001	0.2886156102213494
128	5134.308933333333	1.1566774230700831
256	17087.651666666665	4.59492741259147
512	56845.973333333335	25.642764318854084
1024	189071.03	159.48720050352418


==> cm2data/static/Q_3/S4_Q3.txt <==
16	21379.847666666665	4.280111998134762
32	240952.88333333333	59.716797527003465
64	2.6935333666666667e6	813.3220374448183
128	2.9982220333333332e7	10877.190533096713
256	3.328343896666667e8	144000.34285285068
512	3.6878616933333335e9	2.6791441679901117e6
1024	4.0838764566666664e10	5.545219484553391e7


==> cm2data/static/Q_3/S6_Q3.txt <==
16	3.5836539666666663e6	896.498778544257
32	1.3653366e8	42385.17870814745
64	5.124035483333333e9	1.9421624705882932e6
128	1.90757238e11	8.6990842798421e7
256	7.065389853333333e12	3.8461962116022377e9
512	2.60790025e14	2.3877208562395667e11
1024	9.617110003333334e15	1.6460069573577379e13


==> cm2data/static/Q_3/S8_Q3.txt <==
16	6.25715703e8	182500.36972890305
32	8.076202796666667e10	2.9326284495716788e7
64	1.01889314e13	4.527884017886646e9
128	1.26959252e15	6.797143268572013e11
256	1.56965336e17	1.0040098493465408e14
512	1.9305820033333334e19	2.0796418045874156e16
1024	2.3712390666666666e21	4.775704422104499e18


==> cm2data/static/Q_3/XI_Q3.txt <==
16	14.95745329303986	0.0031331881393140302
32	29.843816491865965	0.007319489229245715
64	59.64828648506458	0.01718802157152017
128	119.282732664648	0.0403439555946553
256	238.55928211166716	0.09467917188097139
512	477.11224109063204	0.3136004710799945
1024	954.2721147766796	1.1647014109207259


==> cm2data/static/Q_4/C1_Q4.txt <==
16	182.671445	0.02116570249915618
32	668.429635	0.10841211357955813
64	2443.8329249999997	0.5481535727878587
128	8926.227374999999	2.7887349037208735
256	32647.27175	14.166779097062463
512	119114.2725	103.03542027597075
1024	435425.1575	822.7560806653494


==> cm2data/static/Q_4/C2_Q4.txt <==
16	12.896989999999999	0.004336618240218927
32	42.68624375	0.019362106737315133
64	145.5497025	0.08920501260645465
128	507.4062675	0.4253695937796081
256	1784.463575	2.0636300311014693
512	6375.0581999999995	14.489401102401779
1024	22818.7875	112.66789512236741


==> cm2data/static/Q_4/C3_Q4.txt <==
16	7.0611689250000005	0.0023360315462802855
32	23.17337475	0.01058838970489764
64	78.41970649999999	0.049366551152318465
128	272.012115	0.23732467152766681
256	953.9802725	1.1555925353848064
512	3403.3891000000003	8.151027173455008
1024	12163.3695	63.61177533826755


==> cm2data/static/Q_4/C_h_Q4.txt <==
16	5.628157675000001	0.0026875281508737807
32	9.405803675	0.005815058217892319
64	15.69614125	0.01284031071242523
128	26.4882405	0.029360224150361536
256	45.070882999999995	0.06803994167140251
512	78.35977025	0.22984288831466498
1024	136.9444325	0.8704521251819665


==> cm2data/static/Q_4/EP_Q4.txt <==
16	0.714772895	0.00004355348168167523
32	0.697608155	0.00003807247034844914
64	0.6867117375	0.00003320165351202522
128	0.6797051	0.00002936387804424911
256	0.675297915	0.000026284183026501308
512	0.672322345	0.00003389909494194213
1024	0.67043421	0.00004838584717218643


==> cm2data/static/Q_4/Fprime_Q4.txt <==
16	3.6619785	0.001468569634037348
32	11.99827575	0.006056846854868187
64	39.623489000000006	0.025749355366783418
128	131.57582	0.11253764347513799
256	436.056205	0.5014111556311047
512	1456.88825	3.198762256486971
1024	4838.611775	22.743890323162


==> cm2data/static/Q_4/N_Q4.txt <==
16	0.5240485925	0.000022963218734891938
32	0.5154721525	0.000019602045271450806
64	0.5100231125000001	0.000016870037746697518
128	0.5065188924999999	0.000014807719747409991
256	0.5043156950000001	0.000013202385609602593
512	0.502827855	0.000016991470385829653
1024	0.50188367	0.0000242248700806156


==> cm2data/static/Q_4/S2_Q4.txt <==
16	141.0928075	0.024237048817394455
32	473.9443925	0.11402178697802125
64	1588.4126250000002	0.5279971823809766
128	5312.876275	2.451031355474606
256	17798.619	11.395108845541133
512	59402.900250000006	75.54152918477078
1024	198760.77750000003	550.8405521187426


==> cm2data/static/Q_4/S4_Q4.txt <==
16	22450.65025	5.973965436805999
32	257339.79499999998	93.88403041068922
64	2.92279835e6	1453.2927117751497
128	3.298462725e7	22484.100571945
256	3.722557975e8	349759.5731740936
512	4.17331724e9	7.7258974026477095e6
1024	4.6900322525e10	1.884704348322266e8


==> cm2data/static/Q_4/S6_Q4.txt <==
16	3.857912625e6	1251.1989310128442
32	1.5103099e8	66870.6161903031
64	5.81681209e9	3.499451906701075e6
128	2.2164301525e11	1.81987441365108e8
256	8.427729145e12	9.519234198829786e9
512	3.176015645e14	7.04163091046295e11
1024	1.19900297e16	5.769059324558088e13


==> cm2data/static/Q_4/S8_Q4.txt <==
16	6.8877502075e8	256015.4480194408
32	9.22804218e10	4.675046718806603e7
64	1.2067862225e13	8.295315625925074e9
128	1.5540977425e15	1.4539095274952888e12
256	1.991994935e17	2.5606393363765472e14
512	2.5247694375000003e19	6.354390582569669e16
1024	3.20271991e21	1.7496640312732094e19


==> cm2data/static/Q_4/XI_Q4.txt <==
16	15.70068069021592	0.004596391766780365
32	31.65223727427613	0.012056085160380441
64	63.70805675018784	0.031955022131690526
128	127.85130251326515	0.0859026275203234
256	257.1030630554328	0.23463450945179426
512	513.9168416183179	0.9100784615648331
1024	1031.8066167832712	3.9550168713522402

